Using Deep Q-learning To Prolong the Lifetime of Correlated Internet of Things Devices

Battery-powered sensors deployed in the Internet of Things (IoT) require energy-efficient solutions to prolong their lifetime. When these sensors observe a physical phenomenon distributed in space and evolving in time, the collected observations are expected to be correlated. We take advantage of the exhibited correlation and propose an updating mechanism that employs deep Q-learning. Our mechanism is capable of determining the frequency with which sensors should transmit their updates while taking into the consideration an ever-changing environment. We evaluate our solution using observations obtained in a real deployment, and show that our proposed mechanism is capable of significantly extending battery-powered sensors' lifetime without compromising the accuracy of the observations provided to the IoT service.

==> csv_data/decrease_action.csv <==
,error_state,update_state
0,0.0199,64
1,0.0207,63
2,0.0219,66
3,0.0225,62
4,0.0238,64
5,0.025300000000000003,64
6,0.0049,68
7,0.017900000000000003,76
8,0.0194,67
9,0.0197,68
10,0.020900000000000002,75
11,0.0219,73
12,0.0226,75
13,0.0245,74
14,0.025,71
15,0.0053,85
16,0.016800000000000002,82
17,0.0175,80
18,0.0192,83
19,0.0196,85
20,0.0207,86
21,0.022,80
22,0.0224,84
23,0.024300000000000002,77
24,0.0251,81
25,0.017300000000000003,93
26,0.0176,91
27,0.0192,94
28,0.0195,90
29,0.021500000000000002,90
30,0.0219,91
31,0.0225,84
32,0.0242,95
33,0.0251,85
34,0.0166,106
35,0.0172,97
36,0.0181,95
37,0.0184,103
38,0.0197,100
39,0.021,94
40,0.0223,101
41,0.0236,104
42,0.024,96
43,0.0251,96
44,0.0167,113
45,0.018000000000000002,104
46,0.0192,116
47,0.02,106
48,0.020900000000000002,105
49,0.0225,115
50,0.023,104
51,0.0234,113
52,0.0246,113
53,0.016800000000000002,124
54,0.018000000000000002,125
55,0.0196,122
56,0.0194,115
57,0.021,120
58,0.022099999999999998,124
59,0.0231,115
60,0.0237,115
61,0.0251,115
62,0.015399999999999999,131
63,0.0166,130
64,0.017300000000000003,133
65,0.018600000000000002,129
66,0.0188,124
67,0.0206,133
68,0.021300000000000003,135
69,0.022199999999999998,133
70,0.0228,124
71,0.0241,133
72,0.0245,129
73,0.015399999999999999,140
74,0.016,137
75,0.0171,136
76,0.018600000000000002,144
77,0.0184,134
78,0.0199,135
79,0.0212,141
80,0.021699999999999997,143
81,0.022699999999999998,136
82,0.0241,146
83,0.0251,141
84,0.015399999999999999,146
85,0.0166,153
86,0.0171,151
87,0.018600000000000002,147
88,0.0194,155
89,0.0194,156
90,0.0207,151
91,0.021599999999999998,146
92,0.0226,147
93,0.0238,152
94,0.0256,150
95,0.0155,159
96,0.0154,164
97,0.0164,162
98,0.018300000000000004,160
99,0.0195,164
100,0.02,158
101,0.0211,165
102,0.0223,161
103,0.0225,165
104,0.0241,166
105,0.024900000000000002,163
106,0.0157,175
107,0.0176,171
108,0.018000000000000002,165
109,0.0191,170
110,0.0204,166
111,0.0212,164
112,0.0218,174
113,0.022699999999999998,172
114,0.0236,176
115,0.024800000000000003,164
116,0.015399999999999999,182
117,0.016300000000000002,181
118,0.017300000000000003,186
119,0.017800000000000003,178
120,0.0191,179
121,0.0205,180
122,0.0206,174
123,0.0225,186
124,0.0224,181
125,0.024,179
126,0.025300000000000003,180
127,0.015099999999999999,196
128,0.016,189
129,0.0172,192
130,0.0175,187
131,0.019,195
132,0.02,191
133,0.021400000000000002,194
134,0.021699999999999997,192
135,0.0231,184
136,0.0241,193
137,0.024900000000000002,196
138,0.0155,194
139,0.016,194
140,0.0175,197
141,0.018300000000000004,196
142,0.0189,200
143,0.0199,204
144,0.0205,205
145,0.0214,196
146,0.0225,198
147,0.0237,206
148,0.024800000000000003,195
149,0.0155,204
150,0.017,216
151,0.0177,215
152,0.019,208
153,0.0199,210
154,0.0206,208
155,0.022199999999999998,209
156,0.0229,214
157,0.0234,212
158,0.025300000000000003,206
159,0.0159,223
160,0.0167,218
161,0.0177,218
162,0.0193,221
163,0.0199,222
164,0.0212,214
165,0.0215,225
166,0.022699999999999998,226
167,0.0236,220
168,0.0247,222
169,0.0161,229
170,0.0165,224
171,0.018000000000000002,230
172,0.0194,234
173,0.0206,226
174,0.0216,233
175,0.0226,232
176,0.022699999999999998,233
177,0.0234,224
178,0.025,228
179,0.0166,237
180,0.017300000000000003,242
181,0.017400000000000002,237
182,0.0189,240
183,0.0196,237
184,0.0204,234
185,0.0225,246
186,0.0234,241
187,0.024300000000000002,246
188,0.025,236


==> csv_data/equal_action.csv <==
,error_state,update_state
30,0.013969325842696627,178
40,0.014951465968586387,191
41,0.015033333333333334,192



==> csv_data/error_line.csv <==
step,error
1,0.0125
150,0.0125
151,0.015
251,0.015


==> csv_data/error_line_learn.csv <==
step,error
1,0.0125
1750,0.0125


==> csv_data/increase_action.csv <==
,error_state,update_state
0,0.0047,54
1,0.006,64
2,0.0069,55
3,0.0082,63
4,0.009000000000000001,59
5,0.0102,65
6,0.010499999999999999,58
7,0.0121,54
8,0.012900000000000002,59
9,0.013900000000000001,62
10,0.0147,64
11,0.015600000000000001,55
12,0.0175,65
13,0.0181,55
14,0.0185,62
15,0.0055,76
16,0.007,70
17,0.0077,74
18,0.0094,76
19,0.0097,75
20,0.011,68
21,0.0115,67
22,0.012600000000000002,69
23,0.0135,72
24,0.0156,73
25,0.016300000000000002,73
26,0.0164,67
27,0.0064,75
28,0.0066,82
29,0.0085,85
30,0.0094,86
31,0.0098,80
32,0.011099999999999999,74
33,0.0117,86
34,0.012900000000000002,74
35,0.0142,79
36,0.0153,83
37,0.0155,82
38,0.0054,87
39,0.006500000000000001,88
40,0.0069,86
41,0.0085,84
42,0.008700000000000001,95
43,0.009600000000000001,85
44,0.0112,89
45,0.0121,91
46,0.0134,90
47,0.013600000000000001,95
48,0.0146,92
49,0.016300000000000002,96
50,0.0055,99
51,0.0055,101
52,0.0071,95
53,0.0084,95
54,0.009300000000000001,99
55,0.0098,101
56,0.0107,96
57,0.0125,96
58,0.013600000000000001,106
59,0.0143,105
60,0.0156,94
61,0.0046,109
62,0.0057,115
63,0.0076,105
64,0.0079,112
65,0.0088,113
66,0.0095,115
67,0.0115,114
68,0.0114,111
69,0.012600000000000002,114
70,0.0135,106
71,0.014799999999999999,115
72,0.015600000000000001,110
73,0.0045000000000000005,125
74,0.0056,123
75,0.0068000000000000005,123
76,0.0086,116
77,0.008600000000000002,122
78,0.0097,126
79,0.0115,118
80,0.0117,117
81,0.013000000000000001,119
82,0.013900000000000001,124
83,0.0149,114
84,0.0162,123
85,0.0044,124
86,0.0056,132
87,0.0076,134
88,0.008,136
89,0.008600000000000002,129
90,0.01,124
91,0.010499999999999999,127
92,0.0121,129
93,0.013500000000000002,131
94,0.013900000000000001,124
95,0.0048000000000000004,144
96,0.006500000000000001,145
97,0.0074,145
98,0.0085,146
99,0.009600000000000001,143
100,0.009600000000000001,136
101,0.0107,137
102,0.0114,136
103,0.012900000000000002,141
104,0.013900000000000001,146
105,0.0055,151
106,0.0064,154
107,0.0073,145
108,0.0081,154
109,0.009300000000000001,148
110,0.01,148
111,0.011099999999999999,156
112,0.0124,148
113,0.012600000000000002,150
114,0.0144,154
115,0.0049,157
116,0.0059,162
117,0.0069,165
118,0.0082,165
119,0.0094,165
120,0.0095,163
121,0.011399999999999999,154
122,0.0123,155
123,0.013200000000000002,165
124,0.0142,154
125,0.0056,167
126,0.0064,173
127,0.0075,175
128,0.0075,174
129,0.009600000000000001,173
130,0.0106,176
131,0.0112,173
132,0.0125,166
133,0.013300000000000001,172
134,0.0138,168
135,0.0146,176
136,0.0053,181
137,0.006500000000000001,180
138,0.007,185
139,0.0079,182
140,0.0094,175
141,0.0102,184
142,0.011,175
143,0.0125,185
144,0.0131,177
145,0.0141,185
146,0.0053,186
147,0.006500000000000001,190
148,0.0075,188
149,0.0081,186
150,0.009500000000000001,190
151,0.0095,192
152,0.0109,191
153,0.0114,192
154,0.0134,192
155,0.0144,191
156,0.0054,205
157,0.006,204
158,0.0068000000000000005,197
159,0.0076,197
160,0.009000000000000001,199
161,0.01,205
162,0.0109,202
163,0.0121,201
164,0.013000000000000001,197
165,0.014,206
166,0.0054,208
167,0.0055,205
168,0.0069,213
169,0.0077,215
170,0.009200000000000002,208
171,0.0098,213
172,0.011399999999999999,210
173,0.0117,210
174,0.013500000000000002,210
175,0.0135,215
176,0.0146,210
177,0.0049,219
178,0.0056,222
179,0.0067,214
180,0.0074,218
181,0.009200000000000002,217
182,0.009600000000000001,224
183,0.010799999999999999,226
184,0.0117,219
185,0.0134,217
186,0.0142,224
187,0.014799999999999999,223
188,0.0052,227
189,0.0064,231
190,0.0068000000000000005,232
191,0.0077,228
192,0.008700000000000001,228
193,0.0098,226
194,0.011399999999999999,226
195,0.011600000000000001,225
196,0.0134,226
197,0.0144,236
198,0.014499999999999999,231
199,0.005,243
200,0.0056,239
201,0.0082,244
202,0.009300000000000001,239
203,0.0098,242
204,0.0113,244
205,0.0118,237
206,0.013200000000000002,241
207,0.013600000000000001,245
208,0.0147,234


==> csv_data/optimal_humidity.csv <==
step,update_time,update_rate,error
0,51,0.01961,0.00011
1,52,0.01923,0.0029580392156862744
2,53,0.01887,0.003014807692307692
3,54,0.01852,0.003071509433962264
4,55,0.01818,0.0031283333333333332
5,56,0.01786,0.003185090909090909
6,57,0.01754,0.003241785714285715
7,58,0.01724,0.0032985964912280704
8,59,0.01695,0.0033553448275862076
9,59,0.01695,0.0034120338983050853
10,60,0.01667,0.0034120338983050853
11,61,0.01639,0.0034688333333333338
12,62,0.01613,0.0035255737704918038
13,63,0.01587,0.0035822580645161295
14,64,0.01562,0.0036390476190476194
15,65,0.01538,0.0036957812500000007
16,66,0.01515,0.003752307692307693
17,67,0.01493,0.00380909090909091
18,68,0.01471,0.0038659701492537316
19,69,0.01449,0.0039223529411764714
20,70,0.01429,0.00397913043478261
21,69,0.01449,0.0040360000000000005
22,70,0.01429,0.003978985507246378
23,71,0.01408,0.0040360000000000005
24,72,0.01389,0.004092676056338029
25,73,0.0137,0.0041491666666666665
26,73,0.0137,0.004206027397260274
27,74,0.01351,0.004205753424657534
28,75,0.01333,0.0042627027027027035
29,76,0.01316,0.004319066666666667
30,77,0.01299,0.004376052631578949
31,78,0.01282,0.0044324675324675334
32,79,0.01266,0.004489230769230771
33,80,0.0125,0.004545822784810129
34,81,0.01235,0.0046025
35,82,0.0122,0.00465925925925926
36,83,0.01205,0.004715365853658536
37,84,0.0119,0.004772289156626505
38,85,0.01176,0.004829047619047617
39,86,0.01163,0.004885294117647058
40,87,0.01149,0.004942093023255812
41,88,0.01136,0.004999080459770114
42,89,0.01124,0.005055340909090909
43,90,0.01111,0.005111797752808988
44,91,0.01099,0.005168444444444444
45,92,0.01087,0.005225274725274725
46,93,0.01075,0.00528195652173913
47,94,0.01064,0.005338279569892473
48,95,0.01053,0.005394680851063829
49,96,0.01042,0.005451473684210525
50,97,0.01031,0.005508125
51,96,0.01042,0.005564329896907218
52,97,0.01031,0.005507916666666667
53,98,0.0102,0.0055646391752577325
54,99,0.0101,0.005621224489795918
55,100,0.01,0.005677676767676767
56,101,0.0099,0.005734199999999999
57,102,0.0098,0.00579069306930693
58,103,0.00971,0.0058472549019607835
59,104,0.00962,0.005903883495145631
60,105,0.00952,0.005960384615384616
61,106,0.00943,0.006016857142857142
62,107,0.00935,0.006073396226415093
63,108,0.00926,0.0061300934579439255
64,109,0.00917,0.006186388888888888
65,110,0.00909,0.006242935779816513
66,111,0.00901,0.006299454545454545
67,112,0.00893,0.006356036036036035
68,113,0.00885,0.0064125
69,114,0.00877,0.006468761061946902
70,115,0.0087,0.0065253508771929815
71,116,0.00862,0.006582
72,117,0.00855,0.006638448275862068
73,118,0.00847,0.006694700854700855
74,119,0.0084,0.006751440677966102
75,120,0.00833,0.006807899159663866
76,121,0.00826,0.006864083333333332
77,122,0.0082,0.0069207438016528925
78,122,0.0082,0.006976967213114754
79,123,0.00813,0.006977295081967213
80,124,0.00806,0.007033495934959349
81,124,0.00806,0.00709008064516129
82,125,0.008,0.00709008064516129
83,126,0.00794,0.0071464000000000015
84,127,0.00787,0.007202857142857143
85,128,0.00781,0.007259448818897638
86,129,0.00775,0.007315625
87,130,0.00769,0.007372325581395349
88,131,0.00763,0.007428384615384615
89,132,0.00758,0.007484885496183206
90,133,0.00752,0.007541363636363637
91,134,0.00746,0.007597593984962408
92,135,0.00741,0.007654104477611941
93,135,0.00741,0.007710518518518519
94,136,0.00735,0.007710296296296298
95,137,0.0073,0.007766764705882354
96,137,0.0073,0.007823503649635036
97,138,0.00725,0.007823138686131388
98,139,0.00719,0.007879565217391304
99,140,0.00714,0.007936043165467626
100,141,0.00709,0.007992500000000001
101,140,0.00714,0.00804872340425532
102,141,0.00709,0.007992285714285714
103,142,0.00704,0.008048652482269504
104,143,0.00699,0.008105000000000001
105,144,0.00694,0.00816146853146853
106,145,0.0069,0.008217916666666667
107,146,0.00685,0.008274206896551724
108,147,0.0068,0.008330410958904109
109,148,0.00676,0.008386802721088436
110,149,0.00671,0.008442905405405406
111,150,0.00667,0.008499395973154363
112,151,0.00662,0.008555666666666666
113,152,0.00658,0.008611986754966888
114,153,0.00654,0.008668355263157896
115,154,0.00649,0.008724509803921568
116,155,0.00645,0.008781103896103898
117,156,0.00641,0.008837225806451614
118,157,0.00637,0.00889346153846154
119,158,0.00633,0.008949808917197452
120,159,0.00629,0.009006075949367089
121,160,0.00625,0.009062264150943397
122,161,0.00621,0.009118749999999998
123,161,0.00621,0.009174906832298137
124,162,0.00617,0.009174782608695652
125,163,0.00613,0.009231172839506172
126,164,0.0061,0.009287361963190185
127,165,0.00606,0.009343597560975608
128,166,0.00602,0.009399757575757575
129,167,0.00599,0.009456204819277107
130,168,0.00595,0.009512455089820359
131,169,0.00592,0.009568511904761904
132,170,0.00588,0.00962491124260355
133,171,0.00585,0.00968105882352941
134,172,0.00581,0.009737251461988304
135,173,0.00578,0.009793546511627905
136,174,0.00575,0.009849595375722544
137,175,0.00571,0.00990603448275862
138,176,0.00568,0.009961942857142858
139,177,0.00565,0.010018409090909092
140,178,0.00562,0.010074406779661017
141,179,0.00559,0.010130674157303371
142,180,0.00556,0.0101868156424581
143,181,0.00552,0.010243
144,182,0.00549,0.010299502762430938
145,183,0.00546,0.010355329670329672
146,184,0.00543,0.010411475409836066
147,185,0.00541,0.010467826086956523
148,186,0.00538,0.01052383783783784
149,187,0.00535,0.01057983870967742
150,188,0.00532,0.010636417112299465
151,189,0.00529,0.010692340425531917
152,190,0.00526,0.01074830687830688
153,191,0.00524,0.010804368421052632
154,192,0.00521,0.010860785340314138
155,193,0.00518,0.010916927083333333
156,194,0.00515,0.010973056994818653
157,195,0.00513,0.011029123711340207
158,196,0.0051,0.011085076923076923
159,195,0.00513,0.011141224489795917
160,196,0.0051,0.011085076923076923
161,197,0.00508,0.011141173469387757
162,198,0.00505,0.01119730964467005
163,199,0.00503,0.01125348484848485
164,200,0.005,0.011309597989949748
165,201,0.00498,0.01136575
166,202,0.00495,0.011421840796019902
167,203,0.00493,0.011477871287128712
168,204,0.0049,0.011533891625615763
169,205,0.00488,0.011589901960784313
170,206,0.00485,0.011645902439024391
171,207,0.00483,0.011702038834951455
172,208,0.00481,0.011758164251207728
173,209,0.00478,0.011814326923076922
174,210,0.00476,0.011870239234449761
175,211,0.00474,0.011926190476190477
176,210,0.00476,0.011982369668246446
177,211,0.00474,0.011926428571428572
178,212,0.00472,0.011982274881516585
179,211,0.00474,0.012038301886792455
180,212,0.00472,0.011982417061611374
181,213,0.00469,0.012038301886792453
182,214,0.00467,0.012094413145539905
183,215,0.00465,0.01215032710280374
184,214,0.00467,0.012206511627906974
185,215,0.00465,0.012150327102803738
186,216,0.00463,0.012206418604651164
187,217,0.00461,0.012262314814814813
188,218,0.00459,0.012318479262672813
189,218,0.00459,0.01237426605504587
190,219,0.00457,0.01237440366972477
191,220,0.00455,0.012430502283105025
192,221,0.00452,0.012486363636363636
193,222,0.0045,0.012542533936651582
194,223,0.00448,0.012598288288288286
195,224,0.00446,0.012654349775784755
196,225,0.00444,0.012710580357142858
197,226,0.00442,0.01276631111111111
198,225,0.00444,0.012822433628318584
199,224,0.00446,0.012766266666666668
200,223,0.00448,0.012710580357142858
201,223,0.00448,0.012654349775784755
202,222,0.0045,0.01265439461883408
203,221,0.00452,0.012598333333333333
204,220,0.00455,0.012542488687782806
205,219,0.00457,0.012486409090909093
206,218,0.00459,0.012430593607305935
207,219,0.00457,0.012374541284403667
208,220,0.00455,0.012430365296803652
209,221,0.00452,0.012486500000000003
210,222,0.0045,0.012542262443438914
211,223,0.00448,0.012598333333333333
212,222,0.0045,0.012654439461883406
213,221,0.00452,0.012598333333333333
214,220,0.00455,0.012542443438914029
215,219,0.00457,0.012486363636363636
216,220,0.00455,0.012430593607305938
217,221,0.00452,0.012486454545454545
218,222,0.0045,0.012542398190045248
219,221,0.00452,0.012598513513513515
220,220,0.00455,0.012542352941176471
221,219,0.00457,0.012486545454545455
222,220,0.00455,0.012430365296803652
223,221,0.00452,0.012486363636363636
224,222,0.0045,0.01254266968325792
225,221,0.00452,0.012598333333333333
226,220,0.00455,0.012542488687782806
227,221,0.00452,0.012486363636363636
228,220,0.00455,0.012542533936651582
229,221,0.00452,0.012486318181818178
230,220,0.00455,0.012542352941176471
231,221,0.00452,0.012486454545454545
232,220,0.00455,0.012542307692307691
233,221,0.00452,0.012486500000000003
234,220,0.00455,0.012542443438914025
235,220,0.00455,0.012486363636363636
236,221,0.00452,0.012486545454545455
237,222,0.0045,0.012542352941176471
238,221,0.00452,0.01259846846846847
239,220,0.00455,0.012542352941176471
240,221,0.00452,0.012486590909090907
241,222,0.0045,0.012542488687782806
242,222,0.0045,0.01259828828828829
243,221,0.00452,0.012598513513513515
244,220,0.00455,0.012542262443438914
245,221,0.00452,0.012486590909090912
246,220,0.00455,0.012542398190045248
247,219,0.00457,0.012486409090909093
248,220,0.00455,0.012430684931506848
249,221,0.00452,0.012486363636363636
250,222,0.0045,0.012542579185520363
251,221,0.00452,0.012598243243243242
252,220,0.00455,0.012542579185520363
253,219,0.00457,0.012486499999999998
254,220,0.00455,0.012430319634703197
255,221,0.00452,0.012486545454545455
256,222,0.0045,0.012542352941176471
257,221,0.00452,0.012598558558558558
258,220,0.00455,0.012542398190045248
259,221,0.00452,0.012486363636363636
260,220,0.00455,0.012542488687782807
261,221,0.00452,0.012486318181818183
262,220,0.00455,0.012542488687782806
263,220,0.00455,0.012486454545454545
264,221,0.00452,0.012486409090909093
265,221,0.00452,0.012542443438914029
266,222,0.0045,0.012542352941176471
267,221,0.00452,0.01259846846846847
268,220,0.00455,0.012542352941176471


==> csv_data/optimal_line.csv <==
step,optimal
1,158
50,158
51,221
100,221
101,126
150,126
151,151
259,151


==> csv_data/optimal_reward.csv <==
step,rewards
0,0.5380000000000006
1,0.5711999999999999
2,0.574
3,0.5835999999999999
4,0.5955999999999999
5,0.5775999999999999
6,0.5879999999999999
7,0.5943999999999996
8,0.5835999999999999
9,0.5979999999999999
10,0.5835999999999999
11,0.6063999999999997
12,0.5935999999999999
13,0.5951999999999998
14,0.6035999999999998
15,0.6151999999999999
16,0.604
17,0.6055999999999998
18,0.6039999999999998
19,0.5952000000000001
20,0.5987999999999999
21,0.5855999999999999
22,0.5991999999999998
23,0.5959999999999998
24,0.6187999999999997
25,0.5999999999999998
26,0.6195999999999998
27,0.6251999999999996
28,0.6239999999999996
29,0.6103999999999997
30,0.6231999999999999
31,0.6163999999999998
32,0.5979999999999998
33,0.6087999999999997
34,0.6187999999999997
35,0.6051999999999998
36,0.6167999999999997
37,0.6263999999999998
38,0.6123999999999998
39,0.5999999999999998
40,0.6191999999999998
41,0.6171999999999999
42,0.6347999999999997
43,0.6303999999999996
44,0.6523999999999995
45,0.6215999999999999
46,0.6339999999999999
47,0.6475999999999997
48,0.6179999999999998
49,0.6311999999999999
50,0.6203999999999996
51,0.6371999999999997
52,0.6527999999999995
53,0.6239999999999998
54,0.6275999999999998
55,0.6311999999999997
56,0.6559999999999996
57,0.6455999999999995
58,0.6255999999999997
59,0.6175999999999997
60,0.6455999999999996
61,0.6443999999999996
62,0.6483999999999995
63,0.6611999999999997
64,0.6291999999999999
65,0.6483999999999996
66,0.6187999999999997
67,0.6555999999999995
68,0.6295999999999997
69,0.6419999999999998
70,0.6531999999999997
71,0.6295999999999997
72,0.6315999999999997
73,0.6431999999999995
74,0.6507999999999997
75,0.6455999999999996
76,0.6215999999999997
77,0.6387999999999997
78,0.6359999999999998
79,0.6523999999999996
80,0.6327999999999997
81,0.6579999999999996
82,0.6367999999999995
83,0.6527999999999995
84,0.6271999999999995
85,0.6527999999999997
86,0.6455999999999997
87,0.6315999999999996
88,0.6443999999999996
89,0.6415999999999997
90,0.6439999999999996
91,0.6547999999999996
92,0.6315999999999997
93,0.6631999999999996
94,0.6199999999999998
95,0.6515999999999997
96,0.6559999999999996
97,0.6415999999999997
98,0.6167999999999997
99,0.6503999999999998
100,0.6459999999999997
101,0.6383999999999999
102,0.6395999999999998
103,0.6855999999999995
104,0.6407999999999997
105,0.6415999999999995
106,0.6259999999999998
107,0.6711999999999996
108,0.6663999999999998
109,0.6675999999999996
110,0.6539999999999995
111,0.622
112,0.6379999999999999
113,0.6327999999999997
114,0.6192
115,0.6155999999999999
116,0.5744000000000004
117,0.6008000000000002
118,0.5636000000000005
119,0.5432000000000007
120,0.5124000000000009
121,0.5496000000000008
122,0.5228000000000009
123,0.49880000000000096
124,0.49000000000000093
125,0.49600000000000094
126,0.48320000000000096
127,0.47160000000000085
128,0.505600000000001
129,0.47160000000000096
130,0.4868000000000009
131,0.45760000000000095
132,0.4692000000000008
133,0.4616000000000009
134,0.48040000000000094
135,0.45800000000000085
136,0.4752000000000008
137,0.4592000000000007
138,0.47800000000000076
139,0.4896000000000007
140,0.5008000000000005
141,0.49240000000000034
142,0.49760000000000015
143,0.4940000000000002
144,0.5152
145,0.4948
146,0.5216000000000001
147,0.5052000000000001
148,0.5124
149,0.5216
150,0.5024
151,0.5251999999999999
152,0.5144000000000001
153,0.5147999999999999
154,0.5128
155,0.5124
156,0.5088
157,0.4948000000000001
158,0.5191999999999999
159,0.49040000000000017
160,0.49960000000000027
161,0.4864000000000004
162,0.49560000000000043
163,0.4948000000000006
164,0.49040000000000056
165,0.48240000000000055
166,0.49760000000000065
167,0.4640000000000005
168,0.4836000000000006
169,0.49120000000000064
170,0.4900000000000003
171,0.4764000000000002
172,0.45800000000000035
173,0.4808000000000004
174,0.4848000000000004
175,0.48320000000000046
176,0.47920000000000046
177,0.46680000000000027
178,0.47840000000000027
179,0.4524000000000002
180,0.47080000000000033
181,0.46880000000000044
182,0.4372000000000004
183,0.4724000000000003
184,0.4508000000000002
185,0.4756000000000004
186,0.5032000000000005
187,0.4768000000000004
188,0.4880000000000005
189,0.47680000000000056
190,0.4812000000000003
191,0.4728000000000004
192,0.46360000000000046
193,0.4564000000000005
194,0.49280000000000046
195,0.48280000000000045
196,0.4768000000000002
197,0.44920000000000015
198,0.49560000000000026
199,0.4620000000000001
200,0.4984000000000001
201,0.47320000000000034
202,0.4768000000000003
203,0.47720000000000035
204,0.5044000000000004
205,0.47640000000000043
206,0.4636000000000004
207,0.47880000000000056
208,0.4848
209,0.4620000000000002
210,0.47720000000000024
211,0.48760000000000037
212,0.4948000000000004
213,0.48960000000000026
214,0.4864000000000001
215,0.47640000000000005
216,0.47840000000000016
217,0.45560000000000056
218,0.4728000000000005
219,0.4612000000000005
220,0.4536000000000002
221,0.47039999999999993
222,0.4648000000000001
223,0.4528000000000006
224,0.48880000000000035
225,0.4692000000000004
226,0.46240000000000026
227,0.48679999999999995
228,0.44320000000000015
229,0.4600000000000005
230,0.4564000000000006
231,0.43680000000000047
232,0.45200000000000046
233,0.4736000000000003
234,0.4680000000000002
235,0.4400000000000005
236,0.4792000000000006
237,0.4552000000000006
238,0.4596000000000004
239,0.4748000000000001
240,0.4556000000000001
241,0.46640000000000037
242,0.45720000000000066
243,0.4548000000000004
244,0.4328000000000003
245,0.4919999999999999
246,0.4604
247,0.4600000000000003
248,0.4364000000000003
249,0.4776000000000002
250,0.47240000000000015
251,0.4643999999999999
252,0.46680000000000005
253,0.4956000000000004
254,0.46040000000000025
255,0.4716000000000002
256,0.44640000000000013
257,0.46000000000000024
258,0.4732
259,0.4740000000000003
260,0.47880000000000034
261,0.4708
262,0.4823999999999998
263,0.45839999999999964
264,0.4891999999999998
265,0.4700000000000001
266,0.45080000000000015
267,0.4584000000000001
268,0.47199999999999964
269,0.45759999999999973
270,0.4312000000000001
271,0.4728000000000003
272,0.46640000000000037
273,0.47680000000000033
274,0.4652000000000002
275,0.4476000000000003
276,0.46400000000000013
277,0.4524000000000002
278,0.44120000000000037
279,0.4736000000000001
280,0.44279999999999997
281,0.43720000000000003
282,0.4468000000000002
283,0.46480000000000016
284,0.4256000000000004
285,0.4472000000000002
286,0.4384000000000001
287,0.44439999999999996
288,0.45320000000000005
289,0.4488
290,0.4364
291,0.44920000000000027
292,0.4260000000000001
293,0.4460000000000003
294,0.4504000000000001
295,0.45360000000000017
296,0.42840000000000034
297,0.4364000000000004
298,0.4172000000000002
299,0.4580000000000001
300,0.43999999999999995
301,0.4336
302,0.4404000000000002
303,0.44320000000000026
304,0.44759999999999994
305,0.3976000000000001
306,0.4308000000000004
307,0.4568000000000001
308,0.44080000000000014
309,0.4088000000000001
310,0.41560000000000014
311,0.4260000000000002
312,0.4148000000000003
313,0.41920000000000024
314,0.41600000000000026
315,0.40360000000000024
316,0.40320000000000034
317,0.41840000000000027
318,0.39640000000000025
319,0.4308000000000001
320,0.40200000000000025
321,0.41360000000000036
322,0.4032000000000002
323,0.41720000000000007
324,0.42400000000000004
325,0.40480000000000005
326,0.37960000000000016
327,0.42840000000000034
328,0.38839999999999986
329,0.42000000000000004
330,0.41480000000000006
331,0.3856
332,0.3948000000000001
333,0.43360000000000015
334,0.3923999999999999
335,0.4263999999999999
336,0.3987999999999998
337,0.4116
338,0.41640000000000016
339,0.3956
340,0.3784
341,0.4080000000000003
342,0.3980000000000002
343,0.41080000000000017
344,0.39640000000000003
345,0.40840000000000015
346,0.40279999999999994
347,0.4136
348,0.38559999999999994
349,0.3964000000000001


==> csv_data/optimal_temperature.csv <==
step,update_time,update_rate,error
0,91,0.01099,0.008152098765432098
1,101,0.0099,0.007274835164835166
2,111,0.00901,0.00806069306930693
3,121,0.00826,0.008848378378378378
4,131,0.00763,0.00962900826446281
5,141,0.00709,0.010414961832061068
6,151,0.00662,0.01119517730496454
7,161,0.00621,0.01197503311258278
8,160,0.00625,0.012754347826086958
9,159,0.00629,0.0126763125
10,158,0.00633,0.012598176100628933
11,157,0.00637,0.01252006329113924
12,158,0.00633,0.012442038216560508
13,157,0.00637,0.012519746835443038
14,158,0.00633,0.012442292993630573
15,157,0.00637,0.012520189873417723
16,158,0.00633,0.012442802547770701
17,157,0.00637,0.012521202531645568
18,158,0.00633,0.01244407643312102
19,157,0.00637,0.012522721518987341
20,158,0.00633,0.012445859872611464
21,157,0.00637,0.01252386075949367
22,158,0.00633,0.01244528662420382
23,157,0.00637,0.0125226582278481
24,158,0.00633,0.012443885350318472
25,157,0.00637,0.012521518987341773
26,158,0.00633,0.012443248407643314
27,157,0.00637,0.012520632911392403
28,158,0.00633,0.012442292993630574
29,157,0.00637,0.01252006329113924
30,158,0.00633,0.012442038216560508
31,157,0.00637,0.012519746835443038
32,158,0.00633,0.012442292993630573
33,157,0.00637,0.012520189873417723
34,158,0.00633,0.012442802547770701
35,157,0.00637,0.012521202531645568
36,158,0.00633,0.01244407643312102
37,157,0.00637,0.012522721518987341
38,158,0.00633,0.012445859872611464
39,157,0.00637,0.01252386075949367
40,158,0.00633,0.01244528662420382
41,157,0.00637,0.0125226582278481
42,158,0.00633,0.012443885350318472
43,157,0.00637,0.012521518987341773
44,158,0.00633,0.012443248407643314
45,157,0.00637,0.012520632911392403
46,158,0.00633,0.012442292993630574
47,157,0.00637,0.01252006329113924
48,158,0.00633,0.012442038216560508
49,157,0.00637,0.012519746835443038
50,158,0.00633,0.012442292993630573
51,168,0.00595,0.009006962025316458
52,178,0.00562,0.00956904761904762
53,188,0.00532,0.010131292134831462
54,198,0.00505,0.01069345744680851
55,208,0.00481,0.011254141414141414
56,218,0.00459,0.011815528846153845
57,219,0.00457,0.01237518348623853
58,220,0.00455,0.012431461187214611
59,221,0.00452,0.012487863636363635
60,220,0.00455,0.012543529411764707
61,221,0.00452,0.01248740909090909
62,220,0.00455,0.012543484162895926
63,221,0.00452,0.012487772727272726
64,220,0.00455,0.012543212669683257
65,221,0.00452,0.012487363636363638
66,220,0.00455,0.012543846153846154
67,221,0.00452,0.0124875
68,220,0.00455,0.012543303167420814
69,221,0.00452,0.012487590909090908
70,220,0.00455,0.012543710407239821
71,221,0.00452,0.012487454545454546
72,220,0.00455,0.01254339366515837
73,221,0.00452,0.012487727272727274
74,220,0.00455,0.012543574660633485
75,221,0.00452,0.012487318181818183
76,220,0.00455,0.012543484162895928
77,221,0.00452,0.012487863636363635
78,220,0.00455,0.012543529411764707
79,221,0.00452,0.01248740909090909
80,220,0.00455,0.012543484162895926
81,221,0.00452,0.012487772727272726
82,220,0.00455,0.012543212669683257
83,221,0.00452,0.012487363636363638
84,220,0.00455,0.012543846153846154
85,221,0.00452,0.0124875
86,220,0.00455,0.012543303167420814
87,221,0.00452,0.012487590909090908
88,220,0.00455,0.012543710407239821
89,221,0.00452,0.012487454545454546
90,220,0.00455,0.01254339366515837
91,221,0.00452,0.012487727272727274
92,220,0.00455,0.012543574660633485
93,221,0.00452,0.012487318181818183
94,220,0.00455,0.012543484162895928
95,221,0.00452,0.012487863636363635
96,220,0.00455,0.012543529411764707
97,221,0.00452,0.01248740909090909
98,220,0.00455,0.012543484162895926
99,221,0.00452,0.012487772727272726
100,220,0.00455,0.012543212669683257
101,210,0.00476,0.021745
102,200,0.005,0.020780190476190476
103,190,0.00526,0.019807250000000002
104,180,0.00556,0.01883736842105263
105,170,0.00588,0.01786744444444445
106,169,0.00592,0.01689229411764706
107,159,0.00629,0.016793313609467456
108,158,0.00633,0.01581798742138365
109,148,0.00676,0.01572107594936709
110,147,0.0068,0.014743648648648649
111,137,0.0073,0.014644421768707483
112,136,0.00735,0.013664014598540147
113,135,0.00741,0.013568088235294117
114,134,0.00746,0.013469333333333335
115,133,0.00752,0.013369701492537314
116,132,0.00758,0.013274586466165412
117,131,0.00763,0.013174393939393939
118,130,0.00769,0.013075954198473282
119,129,0.00775,0.012980153846153848
120,128,0.00781,0.01287968992248062
121,127,0.00787,0.012783906250000001
122,126,0.00794,0.012683779527559055
123,125,0.008,0.012586190476190477
124,124,0.00806,0.01248792
125,125,0.008,0.012389274193548388
126,126,0.00794,0.012488719999999998
127,125,0.008,0.012585317460317458
128,126,0.00794,0.01248968
129,125,0.008,0.01258531746031746
130,126,0.00794,0.012490559999999998
131,125,0.008,0.012585476190476194
132,126,0.00794,0.012489120000000001
133,125,0.008,0.01258579365079365
134,126,0.00794,0.01248816
135,125,0.008,0.012586190476190475
136,126,0.00794,0.012487119999999999
137,125,0.008,0.012587142857142858
138,126,0.00794,0.012486879999999997
139,125,0.008,0.012588253968253965
140,126,0.00794,0.012487039999999998
141,125,0.008,0.012587857142857144
142,126,0.00794,0.0124872
143,125,0.008,0.012586428571428571
144,126,0.00794,0.01248784
145,125,0.008,0.012585714285714287
146,126,0.00794,0.012488639999999999
147,125,0.008,0.012585317460317458
148,126,0.00794,0.01248968
149,125,0.008,0.012585238095238096
150,126,0.00794,0.012490639999999999
151,136,0.00735,0.012585396825396826
152,137,0.0073,0.013566617647058821
153,147,0.0068,0.013667007299270074
154,148,0.00676,0.014644693877551022
155,149,0.00671,0.014741216216216218
156,150,0.00667,0.014838859060402684
157,151,0.00662,0.0149368
158,151,0.00662,0.015036158940397351
159,150,0.00667,0.01503814569536424
160,151,0.00662,0.014939066666666664
161,150,0.00667,0.015035496688741722
162,151,0.00662,0.014936866666666665
163,150,0.00667,0.015034238410596024
164,151,0.00662,0.0149368
165,150,0.00667,0.015036026490066223
166,151,0.00662,0.014940466666666664
167,150,0.00667,0.015036953642384105
168,151,0.00662,0.014937533333333336
169,150,0.00667,0.015034701986754965
170,151,0.00662,0.014936666666666666
171,150,0.00667,0.015034503311258279
172,151,0.00662,0.0149382
173,150,0.00667,0.015038410596026487
174,151,0.00662,0.014939066666666664
175,150,0.00667,0.015035430463576159
176,151,0.00662,0.014936866666666665
177,150,0.00667,0.015034437086092716
178,151,0.00662,0.014936866666666668
179,150,0.00667,0.015035827814569537
180,151,0.00662,0.014940599999999998
181,150,0.00667,0.015037019867549668
182,151,0.00662,0.014937533333333336
183,150,0.00667,0.015034701986754965
184,151,0.00662,0.014936533333333332
185,150,0.00667,0.015034569536423842
186,151,0.00662,0.014937933333333335
187,150,0.00667,0.01503814569536424
188,151,0.00662,0.014939266666666666
189,150,0.00667,0.015035430463576159
190,151,0.00662,0.014936866666666668
191,150,0.00667,0.01503430463576159
192,151,0.00662,0.014936733333333334
193,150,0.00667,0.015035562913907285
194,151,0.00662,0.014940333333333333
195,150,0.00667,0.015037218543046358
196,151,0.00662,0.014938066666666666
197,150,0.00667,0.015034701986754969
198,151,0.00662,0.014936399999999997
199,150,0.00667,0.015034437086092716
200,151,0.00662,0.014937666666666667
201,150,0.00667,0.015037880794701987
202,151,0.00662,0.014939199999999998
203,150,0.00667,0.015035960264900663
204,151,0.00662,0.014936933333333334
205,150,0.00667,0.015034172185430461
206,151,0.00662,0.014936533333333332
207,150,0.00667,0.015035298013245033
208,151,0.00662,0.014939866666666664
209,150,0.00667,0.015037152317880793
210,151,0.00662,0.0149382
211,150,0.00667,0.015034768211920532
212,151,0.00662,0.014936333333333334
213,150,0.00667,0.015034238410596028
214,151,0.00662,0.014937533333333336
215,150,0.00667,0.015037417218543046
216,151,0.00662,0.014939199999999998
217,150,0.00667,0.01503609271523179
218,151,0.00662,0.0149368
219,150,0.00667,0.015034105960264901
220,151,0.00662,0.0149368
221,150,0.00667,0.01503516556291391
222,151,0.00662,0.014939533333333335
223,150,0.00667,0.015037152317880793
224,151,0.00662,0.0149382
225,150,0.00667,0.015034635761589405
226,151,0.00662,0.014936466666666669
227,150,0.00667,0.015034503311258279
228,151,0.00662,0.014937400000000002
229,150,0.00667,0.015037086092715231
230,151,0.00662,0.014939266666666668
231,150,0.00667,0.015036092715231788
232,151,0.00662,0.014936933333333334
233,150,0.00667,0.015034238410596028
234,151,0.00662,0.014936600000000001
235,150,0.00667,0.015035033112582783
236,151,0.00662,0.014939333333333332
237,150,0.00667,0.015037218543046358
238,151,0.00662,0.014938333333333331
239,150,0.00667,0.015034768211920528
240,151,0.00662,0.0149366
241,150,0.00667,0.015034370860927154
242,151,0.00662,0.0149372
243,150,0.00667,0.015036887417218545
244,151,0.00662,0.0149394
245,150,0.00667,0.015036225165562911
246,151,0.00662,0.014937066666666669
247,150,0.00667,0.015034437086092716
248,151,0.00662,0.0149366
249,150,0.00667,0.015034900662251655
250,151,0.00662,0.014939133333333333
251,150,0.00667,0.015037350993377484
252,151,0.00662,0.014938466666666669
253,150,0.00667,0.015034900662251655
254,151,0.00662,0.014936666666666666
255,150,0.00667,0.015034370860927153
256,151,0.00662,0.014937466666666668
257,150,0.00667,0.015036688741721854
258,151,0.00662,0.014939533333333335
259,150,0.00667,0.01503635761589404
260,151,0.00662,0.014937266666666667
261,150,0.00667,0.015034503311258276
262,151,0.00662,0.014936533333333332
263,150,0.00667,0.01503516556291391
264,151,0.00662,0.014939133333333333
265,150,0.00667,0.015037483443708612
266,151,0.00662,0.0149384
267,150,0.00667,0.015035099337748343
268,151,0.00662,0.0149368
269,150,0.00667,0.01503430463576159


==> csv_data/our_approach.csv <==
,density,tem_update,hum_update,tem_life,hum_life,tem_relative_incr,hum_relative_incr
0,10,202.0,253.0,3.45,3.85,1.77,2.44
1,20,215.0,291.0,3.56,4.09,1.82,2.59
2,30,222.0,310.0,3.62,4.2,1.85,2.66
3,40,228.0,322.0,3.66,4.27,1.87,2.7
4,50,233.0,328.0,3.7,4.3,1.89,2.72


==> csv_data/sensor_id22.csv <==
step,update_rates,estimation_errors
0,81,0.005398518518518519
1,80,0.005470864197530864
2,90,0.005407
3,100,0.006061444444444445
4,110,0.006710400000000001
5,120,0.007467363636363638
6,130,0.008125249999999999
7,129,0.008771230769230769
8,139,0.008946511627906977
9,139,0.009629712230215826
10,139,0.009713309352517985
11,139,0.009791798561151078
12,139,0.009786906474820145
13,139,0.009884820143884891
14,139,0.00989064748201439
15,149,0.009863309352517984
16,148,0.010461140939597316
17,148,0.010412364864864866
18,148,0.01014675675675676
19,148,0.010103986486486487
20,148,0.009959797297297296
21,148,0.009815202702702702
22,148,0.009824594594594593
23,138,0.009949594594594595
24,139,0.009282681159420289
25,149,0.009408345323741008
26,159,0.010157046979865773
27,159,0.01081691823899371
28,159,0.010646666666666669
29,159,0.010659182389937107
30,160,0.010550817610062891
31,161,0.0106118125
32,162,0.010459006211180125
33,163,0.010420123456790125
34,164,0.010495398773006134
35,165,0.010569146341463415
36,166,0.010623757575757573
37,167,0.010662048192771082
38,168,0.010720179640718565
39,169,0.010944761904761905
40,170,0.011018816568047337
41,171,0.011239882352941176
42,170,0.011313274853801169
43,170,0.011118294117647058
44,171,0.011100882352941176
45,172,0.011044093567251462
46,173,0.011045872093023256
47,174,0.011203526011560693
48,175,0.011331839080459769
49,176,0.011487371428571428
50,177,0.011610227272727274
51,178,0.011826158192090395
52,179,0.01206994382022472
53,180,0.01222927374301676
54,181,0.012350777777777776
55,182,0.012400939226519334
56,183,0.012473626373626374
57,184,0.012546284153005467
58,185,0.012627010869565216
59,186,0.01260627027027027
60,187,0.012629838709677418
61,188,0.012582139037433156
62,189,0.012557712765957445
63,190,0.012381111111111112
64,191,0.012344105263157894
65,192,0.012240732984293193
66,193,0.0123065625
67,194,0.012067720207253885
68,184,0.012164329896907218
69,185,0.011413858695652175
70,186,0.011487675675675676
71,176,0.011161075268817206
72,177,0.010561306818181819
73,178,0.011121694915254237
74,179,0.011107528089887641
75,180,0.012007988826815643
76,181,0.012099388888888887
77,182,0.012893314917127075
78,183,0.012981153846153847
79,173,0.013065956284153005
80,174,0.01232335260115607
81,175,0.012028045977011495
82,176,0.012083771428571427
83,177,0.011891988636363638
84,178,0.011982881355932203
85,179,0.011899438202247191
86,180,0.01195072625698324
87,181,0.011932888888888889
88,182,0.011950662983425411
89,183,0.012040714285714287
90,184,0.01215513661202186
91,185,0.012363532608695653
92,186,0.012434486486486485
93,187,0.012804892473118277
94,188,0.012827272727272727
95,189,0.01308186170212766
96,190,0.013108095238095238
97,191,0.013183684210526316
98,191,0.01337586387434555
99,191,0.013596020942408379
100,191,0.01354801047120419
101,191,0.013462565445026177
102,191,0.013387015706806282
103,190,0.013511204188481675
104,189,0.013446315789473685
105,188,0.013386772486772487
106,187,0.013272819148936169
107,177,0.013162085561497327
108,176,0.012283841807909606
109,175,0.012079829545454545
110,174,0.011936342857142858
111,173,0.01189494252873563
112,172,0.011730693641618497
113,182,0.01166389534883721
114,181,0.01209148351648352
115,191,0.011946353591160223
116,190,0.01243068062827225
117,200,0.012258999999999999
118,199,0.012445550000000001
119,209,0.012323969849246231
120,208,0.013324497607655502
121,207,0.013468028846153845
122,206,0.014026908212560387
123,205,0.014219320388349518
124,204,0.014085560975609753
125,203,0.013975686274509801
126,193,0.013925714285714288
127,192,0.013383730569948188
128,182,0.013280312499999997
129,181,0.012566703296703296
130,180,0.012529171270718233
131,179,0.012255888888888889
132,178,0.012237430167597766
133,177,0.012008258426966291
134,176,0.01187819209039548
135,175,0.011285795454545455
136,174,0.011271028571428572
137,173,0.010935689655172413
138,172,0.01097335260115607
139,171,0.010561976744186047
140,172,0.010461345029239765
141,173,0.010455116279069768
142,174,0.010493872832369942
143,175,0.010697873563218392
144,176,0.0107844
145,177,0.010928579545454545
146,178,0.011010734463276835
147,168,0.01122005617977528
148,169,0.010735059523809523
149,170,0.010904615384615386
150,171,0.01104164705882353
151,172,0.011090584795321635
152,173,0.011172441860465116
153,174,0.011197687861271677
154,175,0.011130747126436781
155,176,0.0111212
156,177,0.01102340909090909
157,178,0.011026836158192091
158,178,0.011218258426966292
159,179,0.011421629213483147
160,180,0.011323240223463689
161,181,0.01127477777777778
162,182,0.01113049723756906
163,183,0.011034945054945053
164,184,0.010854863387978144
165,185,0.010898206521739132
166,186,0.010861405405405405
167,187,0.010977903225806452
168,188,0.011145989304812835
169,178,0.011418297872340426
170,179,0.011145337078651686
171,180,0.011490391061452512
172,181,0.011710944444444444
173,182,0.011805193370165746
174,183,0.011727087912087911
175,184,0.011713989071038253
176,185,0.012047445652173914
177,184,0.012095135135135136
178,185,0.011959945652173912
179,185,0.011784108108108106
180,185,0.011608486486486486
181,185,0.011365891891891891
182,185,0.011124324324324324
183,185,0.011017999999999998
184,185,0.010954324324324326
185,185,0.010950648648648647
186,185,0.011027189189189188
187,185,0.011032540540540542
188,185,0.01106783783783784
189,185,0.011286108108108109
190,185,0.01124735135135135
191,185,0.011276594594594595
192,185,0.011424648648648646
193,185,0.011433243243243244
194,185,0.011424216216216216
195,185,0.011275243243243242
196,185,0.01136
197,185,0.011170972972972973
198,185,0.010892972972972974
199,185,0.011054864864864867
200,185,0.01134464864864865
201,185,0.011108702702702703
202,175,0.011285027027027028
203,175,0.010681885714285716
204,175,0.010497885714285714
205,185,0.010923714285714287
206,185,0.011115189189189188
207,185,0.010838648648648648
208,185,0.01060854054054054
209,185,0.010518378378378377
210,185,0.01117508108108108
211,185,0.011487513513513513
212,185,0.011345297297297297
213,185,0.011302324324324325
214,175,0.011393567567567568
215,176,0.011067714285714285
216,166,0.011376988636363635
217,165,0.010721686746987952
218,164,0.010796484848484847
219,163,0.011302195121951221
220,162,0.011821288343558283
221,161,0.011139506172839505
222,160,0.011170869565217392
223,159,0.01122675
224,158,0.010976415094339623
225,157,0.010686202531645568
226,156,0.01049707006369427
227,155,0.010872628205128207
228,154,0.01032793548387097
229,153,0.01016688311688312
230,152,0.010146928104575164
231,151,0.009949144736842105
232,150,0.01010860927152318
233,149,0.010065
234,148,0.009709194630872484
235,147,0.010103716216216214
236,137,0.010234421768707482
237,138,0.00898014598540146
238,137,0.009201231884057972
239,127,0.009453868613138686
240,137,0.00855968503937008
241,136,0.009290510948905109
242,135,0.0090675
243,134,0.009129037037037036
244,135,0.009195223880597014
245,134,0.008774370370370372
246,133,0.008930447761194029
247,132,0.009009699248120302
248,131,0.008628560606060607
249,130,0.008505267175572519
250,129,0.008385384615384616
251,128,0.008528217054263567
252,127,0.008365078125
253,126,0.00807212598425197
254,125,0.008352142857142857
255,115,0.008424319999999999
256,125,0.007438347826086956
257,135,0.00833344
258,135,0.00905851851851852
259,145,0.008776370370370372
260,145,0.009558620689655172
261,145,0.009895103448275861
262,145,0.009499586206896551
263,145,0.009253793103448276
264,145,0.00941103448275862
265,145,0.00989096551724138
266,145,0.009443379310344826
267,145,0.009305241379310344
268,155,0.009399103448275862
269,155,0.010361290322580647
270,156,0.010021032258064517
271,156,0.010246666666666666
272,156,0.010392179487179484
273,156,0.010263012820512821
274,156,0.010065448717948719
275,156,0.010205641025641027
276,156,0.010456666666666666
277,156,0.009941602564102564
278,156,0.009790064102564104
279,156,0.00960076923076923
280,157,0.00979673076923077
281,158,0.009131974522292991
282,159,0.00943493670886076
283,160,0.00953503144654088
284,161,0.009621
285,161,0.009807391304347823
286,162,0.01011913043478261
287,163,0.010285679012345679
288,163,0.010317300613496934
289,163,0.010507546012269936
290,163,0.010442515337423314
291,163,0.010271104294478526
292,163,0.010003374233128835
293,163,0.010710490797546013
294,162,0.01048760736196319
295,162,0.010165123456790123
296,162,0.010284197530864196
297,162,0.01050858024691358
298,162,0.010450308641975308
299,172,0.009997530864197529
300,172,0.011013662790697676
301,172,0.01114354651162791
302,172,0.010910523255813953
303,172,0.010834127906976741
304,172,0.010812034883720931
305,172,0.010814418604651163
306,172,0.010655348837209304
307,172,0.010812441860465117
308,162,0.010773139534883723
309,162,0.010004382716049382
310,162,0.010646728395061728
311,162,0.010409876543209877
312,162,0.010337716049382715
313,162,0.01019111111111111
314,163,0.01017246913580247
315,163,0.0100539263803681
316,164,0.010752576687116565
317,164,0.010539268292682927
318,164,0.010360121951219515
319,164,0.0109825
320,164,0.010781768292682924
321,164,0.010463780487804877
322,164,0.010600792682926831
323,164,0.010518841463414638
324,163,0.010428475609756096
325,163,0.010426134969325153
326,163,0.010531533742331288
327,163,0.010251779141104294
328,163,0.010510552147239265
329,163,0.009929999999999998
330,163,0.010099509202453987
331,163,0.009856012269938652
332,163,0.009610674846625766
333,163,0.00941957055214724
334,163,0.009402392638036812
335,163,0.009308588957055216
336,163,0.009386993865030674
337,163,0.009447730061349692
338,163,0.009786932515337424
339,163,0.009568895705521472
340,163,0.009752147239263804
341,163,0.010104539877300613
342,163,0.01005840490797546
343,163,0.010374662576687116
344,163,0.010263067484662578
345,163,0.010454662576687118
346,164,0.010374723926380367
347,164,0.01051060975609756
348,164,0.01061987804878049
349,164,0.01086701219512195
350,164,0.011012439024390244
351,164,0.010730975609756097
352,164,0.010907256097560976
353,164,0.01067871951219512
354,164,0.010867439024390246
355,165,0.01065689024390244
356,165,0.010535454545454546
357,164,0.010495393939393938
358,163,0.010658109756097562
359,162,0.010417730061349693
360,161,0.009935987654320988
361,151,0.010313602484472049
362,151,0.009760066225165563
363,151,0.009592450331125827
364,150,0.009451655629139072
365,150,0.009751
366,149,0.009419133333333335
367,148,0.009166577181208052
368,148,0.009694864864864863
369,148,0.009377297297297298
370,148,0.009166013513513514
371,148,0.009552567567567567
372,148,0.009426283783783783
373,148,0.009438175675675677
374,148,0.009610810810810812
375,148,0.009681216216216216
376,148,0.009685608108108108
377,148,0.009727635135135134
378,158,0.009758581081081082
379,158,0.010490379746835442
380,158,0.010627594936708859
381,158,0.010761835443037973
382,157,0.010862468354430381
383,156,0.01085815286624204
384,155,0.011065256410256411
385,154,0.011024967741935485
386,153,0.010896558441558441
387,152,0.010740130718954249
388,151,0.010184736842105262
389,150,0.009986688741721853
390,149,0.009860800000000003
391,148,0.009687919463087249
392,147,0.00950635135135135
393,146,0.009523469387755102
394,145,0.00948541095890411
395,144,0.009467310344827586
396,143,0.009356180555555557
397,142,0.009432657342657344
398,141,0.00952330985915493
399,140,0.009549645390070922
400,139,0.009368642857142857
401,138,0.009345827338129496
402,137,0.009383985507246378
403,137,0.009242554744525547
404,137,0.009297007299270073
405,137,0.009292335766423358
406,137,0.009130948905109489
407,137,0.009154306569343067
408,137,0.009121970802919706
409,137,0.00908912408759124
410,137,0.009194890510948905
411,137,0.009042262773722628
412,137,0.008975036496350364
413,137,0.009043138686131387
414,137,0.008946788321167883
415,137,0.00882
416,137,0.00887153284671533
417,136,0.008991751824817519
418,136,0.00882860294117647
419,136,0.008699632352941175
420,136,0.008935808823529411
421,136,0.008830808823529412
422,136,0.008887352941176471
423,136,0.00904610294117647
424,136,0.008967132352941177
425,136,0.008935514705882353
426,137,0.009028308823529412
427,137,0.009107080291970803
428,136,0.009124233576642337
429,136,0.009154632352941176
430,146,0.009214632352941177
431,146,0.009840890410958904
432,146,0.010008698630136986
433,146,0.009958219178082192
434,146,0.01000027397260274
435,146,0.010119041095890412
436,146,0.010092328767123288
437,146,0.01029821917808219
438,145,0.010434794520547944
439,145,0.010457793103448274
440,145,0.010509448275862069
441,146,0.010358758620689655
442,146,0.010670273972602739
443,146,0.010634041095890409
444,146,0.010634383561643835
445,145,0.010623150684931507
446,144,0.010617586206896552
447,143,0.010079513888888888
448,142,0.009895104895104898
449,141,0.009441971830985916
450,140,0.008978581560283687
451,140,0.008900285714285713
452,140,0.008861357142857143
453,140,0.008872499999999997
454,140,0.008956642857142857
455,140,0.008996714285714285
456,140,0.009006785714285712
457,140,0.0091245
458,140,0.009164285714285713
459,140,0.0090995
460,139,0.009160214285714285
461,139,0.00908820143884892
462,139,0.009148273381294963
463,139,0.009213597122302157
464,139,0.009269496402877699
465,138,0.009250071942446043
466,138,0.009188623188405798
467,138,0.00922478260869565
468,138,0.00930782608695652
469,138,0.009324710144927537
470,138,0.009190289855072465
471,139,0.009200942028985507
472,139,0.009249928057553957
473,139,0.009237338129496403
474,139,0.00925345323741007
475,139,0.009157482014388488
476,139,0.009108561151079136
477,139,0.009095323741007195
478,139,0.009109640287769782
479,129,0.009053309352517986
480,139,0.008476356589147286
481,139,0.00911705035971223
482,139,0.009068992805755396
483,139,0.009226762589928057
484,139,0.009276043165467627
485,139,0.009237841726618705
486,139,0.009392230215827338
487,139,0.009371654676258993
488,149,0.009537122302158274
489,149,0.010301677852348992
490,149,0.010281409395973152
491,139,0.01041234899328859
492,139,0.009784964028776977
493,139,0.009859208633093523
494,139,0.009909568345323744
495,139,0.009924604316546761
496,129,0.009752158273381294
497,129,0.0090715503875969
498,129,0.009013333333333333
499,129,0.008857209302325583
500,129,0.008803643410852713
501,129,0.00862922480620155
502,129,0.008599612403100776
503,129,0.008570697674418605
504,129,0.008657906976744185
505,129,0.008698062015503875
506,129,0.008698992248062016
507,129,0.008814341085271318
508,129,0.008818139534883722
509,139,0.008870232558139535
510,139,0.00953273381294964
511,139,0.009498705035971222
512,139,0.009365755395683453
513,139,0.009259928057553955
514,138,0.009236978417266188
515,138,0.009076666666666667
516,128,0.009033188405797102
517,128,0.008363671875
518,128,0.008312578125000001
519,128,0.00828359375
520,128,0.008329921875
521,128,0.008391328125
522,128,0.0083865625
523,128,0.00842578125
524,128,0.008392890625
525,128,0.00839828125
526,128,0.008553984375
527,128,0.00854109375
528,128,0.008527265625
529,128,0.008366953125
530,128,0.00843078125
531,128,0.008407265625
532,128,0.008274374999999999
533,128,0.008273671875
534,128,0.008361953125
535,128,0.00840484375
536,138,0.008375625000000001
537,138,0.009148840579710145
538,138,0.00913521739130435
539,138,0.009200434782608695
540,138,0.009445869565217391
541,138,0.00937710144927536
542,138,0.009494927536231882
543,138,0.009578043478260868
544,138,0.009539565217391306
545,148,0.009595942028985508
546,148,0.010192770270270273
547,148,0.010221891891891894
548,148,0.010262162162162162
549,148,0.01026108108108108
550,138,0.010134797297297295
551,138,0.009395652173913043
552,138,0.009424420289855073
553,138,0.009278623188405796
554,138,0.00922927536231884
555,138,0.009175434782608696
556,138,0.009083188405797102
557,138,0.00918144927536232
558,138,0.009009347826086957
559,138,0.008962028985507246
560,138,0.00891949275362319
561,138,0.008707971014492754
562,139,0.008738260869565218
563,139,0.008701582733812949
564,139,0.008581079136690647
565,139,0.008644532374100719
566,139,0.008383741007194245
567,140,0.008301294964028778
568,140,0.008746
569,140,0.008730357142857144
570,140,0.008704142857142858
571,140,0.009429857142857144
572,140,0.009354499999999998
573,140,0.009785214285714286
574,140,0.009934785714285715
575,140,0.009817357142857143
576,140,0.010129571428571427
577,140,0.010063857142857143
578,140,0.009877714285714287
579,140,0.009834714285714287
580,139,0.00979492857142857
581,149,0.009460935251798561
582,148,0.010157046979865773
583,147,0.010044324324324325
584,146,0.00981891156462585
585,146,0.009778972602739725
586,145,0.009781780821917807
587,146,0.009773241379310342
588,145,0.009780753424657533
589,144,0.009682827586206897
590,143,0.009643125
591,142,0.009776223776223775
592,132,0.009685070422535212
593,131,0.009058030303030302
594,130,0.009181603053435114
595,129,0.00921376923076923
596,128,0.009130387596899225
597,127,0.009036328125
598,126,0.009124566929133857
599,125,0.008969603174603175
600,124,0.008831679999999998
601,123,0.008830887096774194
602,122,0.00887479674796748
603,112,0.008742786885245902
604,111,0.008103035714285714
605,110,0.008021261261261261
606,109,0.007961454545454546
607,108,0.007898073394495414
608,107,0.007696481481481481
609,106,0.00768570093457944
610,116,0.00758
611,115,0.008182499999999999
612,114,0.008246173913043478
613,114,0.00811438596491228
614,124,0.008050263157894736
615,123,0.00878725806451613
616,123,0.00862
617,123,0.008513414634146342
618,123,0.00863650406504065
619,123,0.008651382113821137
620,123,0.008559268292682927
621,123,0.008451788617886178
622,123,0.00854772357723577
623,123,0.008424146341463415
624,133,0.008326747967479673
625,133,0.00902984962406015
626,133,0.009000150375939849
627,133,0.008870075187969922
628,133,0.008784586466165412
629,134,0.00883300751879699
630,134,0.008856268656716418
631,134,0.008799701492537313
632,144,0.008462462686567165
633,144,0.009126527777777779
634,144,0.009302777777777778
635,144,0.009283888888888888
636,144,0.009245555555555555
637,144,0.009822500000000003
638,144,0.009906527777777778
639,144,0.009942083333333332
640,144,0.009805972222222223
641,144,0.009874722222222222
642,144,0.009836666666666667
643,144,0.009740763888888889
644,144,0.009726527777777778
645,144,0.009854375
646,144,0.009897638888888886
647,144,0.009935972222222221
648,144,0.009995
649,144,0.009913888888888889
650,144,0.009891527777777777
651,144,0.009840486111111109
652,144,0.00980402777777778
653,144,0.009675277777777777
654,144,0.009387013888888887
655,144,0.00924875
656,144,0.009315972222222222
657,134,0.009116458333333334
658,144,0.008472238805970148
659,144,0.008884305555555555
660,144,0.008744097222222223
661,144,0.008650972222222223
662,144,0.00891673611111111
663,144,0.008920416666666667
664,154,0.008884097222222222
665,154,0.009466948051948053
666,154,0.009628831168831169
667,154,0.009692272727272726
668,154,0.009550064935064936
669,154,0.009804610389610391
670,154,0.009886428571428572
671,154,0.009804935064935065
672,154,0.009589675324675324
673,154,0.009787077922077923
674,154,0.009836363636363638
675,154,0.00969857142857143
676,154,0.009637922077922079
677,154,0.00993448051948052
678,154,0.009862662337662339
679,154,0.009799545454545455
680,154,0.009699740259740259
681,154,0.009914545454545454
682,154,0.009773831168831168
683,164,0.009595454545454546
684,164,0.010207682926829267
685,164,0.009992378048780488
686,164,0.010046463414634145
687,164,0.009876524390243903
688,164,0.009755365853658536
689,164,0.009878719512195122
690,164,0.009513597560975612
691,164,0.009548719512195122
692,164,0.009595609756097563
693,164,0.009826158536585366
694,164,0.010246585365853659
695,165,0.009990365853658537
696,165,0.010303272727272727
697,175,0.010614121212121212
698,175,0.011474685714285714
699,175,0.01144005714285714
700,175,0.011246571428571429
701,175,0.011519257142857143
702,175,0.01161742857142857
703,175,0.011316000000000001
704,175,0.01103022857142857
705,165,0.010691885714285716
706,165,0.01015878787878788
707,164,0.010245515151515151
708,163,0.010137926829268293
709,163,0.009740000000000002
710,163,0.00973601226993865
711,163,0.010283374233128835
712,163,0.010201717791411043
713,163,0.01000680981595092
714,163,0.009859509202453988
715,163,0.010146625766871167
716,163,0.010356134969325151
717,163,0.010049509202453986
718,163,0.009969018404907975
719,163,0.00992601226993865
720,163,0.010016932515337425
721,163,0.010515582822085891
722,163,0.009980981595092024
723,163,0.010012760736196318
724,163,0.010012638036809818
725,162,0.010270306748466258
726,162,0.009857283950617284
727,162,0.009719197530864197
728,162,0.009676172839506173
729,162,0.009691790123456792
730,162,0.010028456790123458
731,162,0.009575555555555556
732,162,0.009705493827160494
733,162,0.009761111111111113
734,162,0.009757345679012345
735,162,0.009902160493827162
736,162,0.00966648148148148
737,162,0.009772283950617284
738,162,0.009659876543209874
739,152,0.009320555555555554
740,162,0.009110197368421053
741,162,0.00973222222222222
742,162,0.010090925925925927
743,162,0.009789259259259258
744,162,0.01044358024691358
745,172,0.010507777777777776
746,172,0.010771802325581396
747,172,0.010801395348837207
748,172,0.0111821511627907
749,162,0.011805581395348836
750,162,0.011142654320987655
751,162,0.01073567901234568
752,152,0.010948395061728395
753,152,0.01054690789473684
754,152,0.010330197368421053
755,152,0.010426776315789473
756,152,0.010356052631578946
757,152,0.010214736842105263
758,152,0.009855263157894737
759,152,0.010504342105263157
760,152,0.01010032894736842
761,162,0.009668552631578948
762,162,0.010355740740740742
763,161,0.010631851851851852
764,160,0.010700434782608697
765,159,0.010204750000000002
766,159,0.01017308176100629
767,158,0.010538427672955975
768,157,0.010505316455696202
769,157,0.010120891719745223
770,157,0.010015350318471339
771,157,0.010601783439490446
772,157,0.010772547770700637
773,157,0.010546369426751592
774,157,0.01018452229299363
775,157,0.010317515923566879
776,157,0.010830127388535032
777,157,0.010444777070063693
778,157,0.009997961783439488
779,147,0.00976248407643312
780,146,0.009573197278911564
781,146,0.009395342465753425
782,146,0.009139178082191782
783,146,0.009242945205479452
784,146,0.009507876712328767
785,146,0.009295000000000001
786,147,0.008972602739726028
787,147,0.009308095238095239
788,137,0.009260340136054424
789,147,0.008548613138686132
790,147,0.009994761904761906
791,147,0.009790272108843538
792,147,0.009360204081632652
793,147,0.009477959183673468
794,147,0.009823333333333333
795,147,0.00931721088435374
796,147,0.009393945578231293
797,147,0.009834625850340135
798,157,0.009444965986394558
799,157,0.010199426751592355
800,156,0.009853184713375795
801,156,0.00987397435897436
802,156,0.01061205128205128
803,156,0.010116282051282052
804,156,0.00956673076923077
805,156,0.009639551282051281
806,156,0.009628269230769228
807,156,0.009511730769230769
808,156,0.009002307692307693
809,156,0.009336282051282051
810,146,0.009367307692307692
811,156,0.008602739726027398
812,166,0.009515320512820512
813,176,0.009909518072289156
814,176,0.010723295454545454
815,166,0.011124488636363637
816,166,0.010966746987951803
817,166,0.010324337349397595
818,166,0.010406746987951803
819,166,0.010361325301204819
820,166,0.010577228915662651
821,166,0.01036632530120482
822,166,0.010683192771084336
823,166,0.010473192771084334
824,166,0.010110120481927706
825,166,0.010412590361445784
826,166,0.010558433734939759
827,166,0.010180060240963856
828,166,0.010543313253012046
829,166,0.010580602409638554
830,156,0.010294156626506023
831,156,0.00983397435897436
832,156,0.01012025641025641
833,156,0.009943269230769233
834,156,0.009956602564102565
835,157,0.009473846153846154
836,157,0.010208216560509556
837,157,0.010179171974522295
838,157,0.009622866242038218
839,157,0.009995286624203823
840,157,0.00952980891719745
841,157,0.00994216560509554
842,147,0.009855541401273886
843,147,0.009319863945578233
844,147,0.009128095238095239
845,147,0.009257142857142856
846,147,0.009375850340136055
847,147,0.009035578231292517
848,147,0.00981176870748299
849,147,0.009309455782312926
850,147,0.009326666666666665
851,146,0.00968986394557823
852,156,0.009286917808219178
853,155,0.009746794871794872
854,154,0.009588903225806453
855,153,0.010010259740259738
856,152,0.009607712418300654
857,151,0.009355263157894736
858,150,0.00942456953642384
859,151,0.009541466666666666
860,150,0.009170728476821193
861,140,0.009105733333333333
862,139,0.007873928571428572
863,139,0.007904964028776978
864,129,0.007724316546762589
865,139,0.007372015503875969
866,139,0.008061798561151079
867,139,0.008248057553956835
868,139,0.008269568345323742
869,149,0.00822294964028777
870,149,0.009308724832214765
871,149,0.009115637583892616
872,149,0.009383087248322148
873,149,0.00941503355704698
874,149,0.009252080536912753
875,149,0.009617651006711409
876,149,0.009542550335570468
877,149,0.009326174496644295
878,149,0.009453557046979867
879,149,0.009640671140939597
880,148,0.009838590604026847
881,148,0.009451418918918918
882,148,0.00938972972972973
883,148,0.010085743243243244
884,149,0.009713581081081082
885,148,0.00955053691275168
886,148,0.010122364864864862
887,148,0.009746756756756758
888,148,0.009636824324324327
889,148,0.009470743243243243
890,148,0.00939695945945946
891,148,0.009493581081081082
892,148,0.00932858108108108
893,148,0.009026418918918918
894,148,0.009525135135135135
895,148,0.009131013513513513
896,148,0.009162229729729729
897,148,0.009172635135135136
898,148,0.009081756756756758
899,148,0.009180810810810812
900,148,0.009658378378378378
901,148,0.009395472972972973
902,148,0.009420270270270271
903,148,0.010006621621621619
904,148,0.00984993243243243
905,148,0.009540608108108108
906,148,0.010012635135135136
907,148,0.009738378378378381
908,148,0.009794864864864866
909,138,0.009717702702702705
910,138,0.009376086956521739
911,138,0.009257826086956522
912,138,0.009193260869565218
913,138,0.009253188405797103
914,138,0.009542753623188405
915,138,0.009629710144927537
916,138,0.009746449275362317
917,138,0.009836014492753623
918,138,0.009801521739130434
919,138,0.00983413043478261
920,137,0.009677246376811595
921,137,0.009631313868613139
922,136,0.009076788321167883
923,135,0.009119632352941177
924,135,0.00889237037037037
925,135,0.00859688888888889
926,134,0.008874222222222223
927,134,0.008923805970149253
928,134,0.008680746268656716
929,133,0.008635746268656716
930,133,0.008895639097744362
931,143,0.008776165413533835
932,143,0.009240139860139858
933,143,0.009564895104895103
934,143,0.009616153846153845
935,143,0.009555524475524475
936,143,0.009512797202797204
937,143,0.009782027972027972
938,143,0.009747972027972026
939,143,0.009665734265734267
940,143,0.009524825174825174
941,143,0.009705874125874125
942,143,0.009623706293706295
943,143,0.009461188811188811
944,143,0.009439790209790208
945,143,0.00935916083916084
946,143,0.009402027972027972
947,143,0.009257972027972027
948,143,0.009329650349650347
949,153,0.009296433566433565
950,154,0.009966013071895425
951,154,0.009959480519480519
952,154,0.00999974025974026
953,154,0.01015090909090909
954,154,0.010097792207792207
955,154,0.010086168831168833
956,154,0.009994675324675325
957,154,0.010108116883116882
958,164,0.010141558441558443
959,164,0.010859939024390244
960,164,0.010921402439024388
961,164,0.010899085365853661
962,164,0.011070975609756098
963,164,0.011041158536585364
964,164,0.011139939024390245
965,164,0.011032560975609756
966,164,0.01120158536585366
967,164,0.011258231707317073
968,164,0.01138969512195122
969,164,0.011493292682926828
970,164,0.011646036585365853
971,154,0.011852012195121952
972,154,0.011252532467532468
973,154,0.011339025974025974
974,154,0.011289545454545457
975,154,0.011066753246753245
976,154,0.011053506493506495
977,154,0.01075694805194805
978,154,0.01048538961038961
979,155,0.010453116883116884
980,155,0.009819096774193549
981,155,0.009873677419354838
982,155,0.009857032258064516
983,155,0.009817096774193549
984,155,0.00986825806451613
985,155,0.009940129032258067
986,155,0.009990258064516127
987,155,0.010141225806451612
988,155,0.010112000000000001
989,155,0.010081290322580646
990,155,0.010120838709677418
991,155,0.010263354838709679
992,155,0.010270064516129032
993,155,0.010244193548387097
994,155,0.010274709677419355
995,155,0.010273419354838711
996,155,0.01039916129032258
997,155,0.010385354838709678
998,155,0.01037167741935484
999,155,0.010333290322580645
1000,155,0.010275548387096774
1001,155,0.01026483870967742
1002,155,0.010284645161290322
1003,155,0.010253677419354838
1004,155,0.010231032258064517
1005,154,0.010182903225806452
1006,154,0.010079675324675323
1007,154,0.010057272727272727
1008,144,0.010117792207792208
1009,154,0.009479930555555556
1010,154,0.01018850649350649
1011,154,0.010211883116883117
1012,154,0.010399610389610391
1013,154,0.010481818181818182
1014,154,0.010542532467532466
1015,154,0.010660324675324675
1016,154,0.01063344155844156
1017,154,0.010768181818181817
1018,164,0.010862857142857143
1019,164,0.011612987804878048
1020,164,0.011628536585365855
1021,164,0.011651646341463415
1022,164,0.011552743902439024
1023,164,0.011477743902439023
1024,164,0.011207378048780485
1025,164,0.011169451219512197
1026,164,0.01078408536585366
1027,165,0.010857560975609757
1028,165,0.0110450303030303
1029,166,0.01102218181818182
1030,167,0.011219337349397588
1031,167,0.011384491017964071
1032,167,0.011340958083832337
1033,157,0.011310239520958084
1034,157,0.010716496815286625
1035,157,0.010611719745222929
1036,157,0.010573057324840764
1037,157,0.010296751592356688
1038,157,0.010241528662420384
1039,157,0.010152229299363057
1040,147,0.010168980891719746
1041,137,0.009490544217687073
1042,137,0.008816715328467152
1043,137,0.008854160583941605
1044,138,0.008941021897810219
1045,138,0.009072463768115942
1046,138,0.00905231884057971
1047,138,0.009146811594202898
1048,138,0.009196376811594202
1049,138,0.009102246376811595
1050,138,0.009052028985507245
1051,128,0.009027536231884058
1052,128,0.008282421875000001
1053,128,0.008309453125000001
1054,127,0.008248593750000002
1055,127,0.008374094488188976
1056,128,0.008346141732283463
1057,128,0.008393671875
1058,128,0.008673984374999999
1059,128,0.008593046875
1060,129,0.008721328125
1061,129,0.008851627906976743
1062,129,0.00876813953488372
1063,129,0.008917441860465116
1064,129,0.00894217054263566
1065,129,0.008994651162790697
1066,129,0.009090232558139535
1067,128,0.009027131782945735
1068,128,0.00904234375
1069,128,0.008912578125
1070,138,0.00891796875
1071,138,0.009578623188405796
1072,138,0.009416014492753623
1073,138,0.00942463768115942
1074,138,0.009347318840579712
1075,138,0.009227101449275363
1076,138,0.009270579710144927
1077,138,0.009137681159420291
1078,138,0.009121086956521739
1079,138,0.009058260869565217
1080,138,0.009027246376811593
1081,138,0.008961014492753624
1082,128,0.008891304347826088
1083,128,0.0082875
1084,128,0.008219140625
1085,128,0.008046953124999999
1086,128,0.008005
1087,128,0.007942890625
1088,127,0.00790984375
1089,127,0.007785669291338581
1090,127,0.00794992125984252
1091,127,0.008057322834645669
1092,127,0.008008110236220473
1093,127,0.008466141732283465
1094,127,0.008579291338582677
1095,127,0.008522283464566929
1096,127,0.00906811023622047
1097,127,0.009019133858267714
1098,127,0.009052047244094488
1099,127,0.009178582677165353
1100,127,0.009178503937007875
1101,127,0.009231811023622048
1102,127,0.008958582677165356
1103,127,0.008899291338582678
1104,127,0.008897401574803154
1105,127,0.008738346456692912
1106,127,0.008654566929133859
1107,117,0.008624645669291338
1108,117,0.007920683760683762
1109,117,0.00790794871794872
1110,117,0.007924188034188035
1111,117,0.007873504273504275
1112,117,0.007906923076923077
1113,107,0.007865811965811965
1114,106,0.007234579439252336
1115,106,0.007147264150943396
1116,106,0.007174528301886792
1117,106,0.007233018867924529
1118,96,0.007260094339622642
1119,106,0.006538645833333333
1120,116,0.007310849056603774
1121,116,0.00797793103448276
1122,116,0.007999827586206897
1123,116,0.008130862068965518
1124,116,0.008289310344827588
1125,116,0.008272327586206897
1126,126,0.008305775862068966
1127,126,0.008931507936507935
1128,126,0.008886349206349209
1129,126,0.008984920634920632
1130,126,0.008887142857142857
1131,126,0.008962936507936508
1132,126,0.009013650793650794
1133,126,0.008888650793650794
1134,126,0.008943333333333333
1135,126,0.00896968253968254
1136,126,0.008937380952380952
1137,126,0.008928095238095238
1138,126,0.008884126984126984
1139,126,0.008891984126984127
1140,126,0.008923412698412698
1141,126,0.008845555555555554
1142,126,0.008800714285714287
1143,126,0.008808333333333335
1144,116,0.008901349206349208
1145,116,0.008120431034482758
1146,116,0.008179137931034482
1147,116,0.008024655172413794
1148,116,0.007967068965517242
1149,116,0.008096465517241379
1150,116,0.007863879310344827
1151,116,0.007844224137931033
1152,116,0.007837155172413793
1153,116,0.007860086206896552
1154,116,0.007730431034482759
1155,116,0.00780844827586207
1156,116,0.007648017241379311
1157,116,0.007549482758620689
1158,116,0.00764793103448276
1159,116,0.007457241379310344
1160,116,0.007461896551724138
1161,116,0.007485086206896551
1162,126,0.007501206896551724
1163,126,0.008231666666666667
1164,126,0.008225714285714286
1165,126,0.008445873015873014
1166,126,0.008534682539682538
1167,126,0.008669444444444441
1168,126,0.008668095238095235
1169,126,0.008714761904761906
1170,126,0.008786349206349204
1171,126,0.008653492063492063
1172,126,0.00883785714285714
1173,126,0.008774444444444446
1174,126,0.008827460317460319
1175,126,0.008956904761904761
1176,126,0.008820873015873016
1177,126,0.008910396825396827
1178,126,0.008946031746031745
1179,126,0.008922539682539681
1180,126,0.008729761904761905
1181,126,0.008939523809523809
1182,126,0.008629365079365079
1183,126,0.008437222222222223
1184,126,0.008619761904761906
1185,125,0.008343968253968253
1186,125,0.00824704
1187,124,0.00820504
1188,124,0.007975483870967743
1189,124,0.00797024193548387
1190,124,0.007913145161290321
1191,124,0.00766741935483871
1192,124,0.007489354838709678
1193,124,0.0075831451612903234
1194,124,0.007672983870967742
1195,124,0.007673145161290322
1196,124,0.0077349193548387095
1197,124,0.007819919354838709
1198,124,0.007746129032258064
1199,124,0.00774241935483871
1200,124,0.007928870967741935
1201,124,0.007808629032258064
1202,124,0.00794782258064516
1203,124,0.008030080645161291
1204,124,0.008056774193548387
1205,134,0.007993145161290323
1206,134,0.008581940298507462
1207,134,0.00873141791044776
1208,134,0.008694701492537314
1209,134,0.008712014925373133
1210,124,0.008884925373134327
1211,134,0.007911774193548387
1212,144,0.008697910447761194
1213,144,0.009325208333333335
1214,144,0.00910875
1215,144,0.00914826388888889
1216,144,0.009200208333333333
1217,145,0.009138611111111111
1218,145,0.00914496551724138
1219,144,0.009259724137931035
1220,144,0.009132152777777779
1221,154,0.008850486111111111
1222,154,0.009509415584415584
1223,154,0.009457272727272727
1224,154,0.009368376623376622
1225,154,0.009246883116883117
1226,144,0.009282077922077922
1227,154,0.00877875
1228,164,0.009307142857142858
1229,164,0.009868292682926829
1230,164,0.0101459756097561
1231,164,0.010269268292682928
1232,164,0.010239999999999999
1233,163,0.010443719512195122
1234,163,0.010589325153374232
1235,163,0.01097926380368098
1236,163,0.010892453987730059
1237,163,0.010856380368098158
1238,153,0.010905766871165646
1239,163,0.010331699346405229
1240,163,0.010909447852760734
1241,163,0.010544110429447853
1242,163,0.010140122699386505
1243,163,0.01029558282208589
1244,163,0.010148527607361964
1245,163,0.00994441717791411
1246,163,0.009654539877300614
1247,163,0.009855889570552149
1248,164,0.010070245398773008
1249,164,0.00999341463414634
1250,164,0.009877682926829268
1251,164,0.010141707317073171
1252,174,0.010306890243902437
1253,174,0.01086390804597701
1254,174,0.010702931034482758
1255,173,0.010479712643678162
1256,173,0.010619537572254336
1257,183,0.010933988439306357
1258,183,0.011498688524590165
1259,183,0.011363770491803276
1260,183,0.011286174863387979
1261,183,0.011130382513661202
1262,183,0.011148415300546449
1263,183,0.01101415300546448
1264,183,0.01132568306010929
1265,183,0.011371256830601093
1266,183,0.011265956284153006
1267,173,0.011233278688524589
1268,173,0.010555491329479768
1269,173,0.010092196531791909
1270,173,0.01040699421965318
1271,183,0.01033815028901734
1272,184,0.010898907103825137
1273,184,0.011101521739130434
1274,184,0.010954782608695653
1275,184,0.01096592391304348
1276,184,0.010932826086956521
1277,184,0.011037010869565217
1278,174,0.011090000000000001
1279,175,0.010834425287356324
1280,175,0.011235885714285715
1281,175,0.011451257142857142
1282,165,0.011523542857142854
1283,165,0.011088848484848484
1284,165,0.010948181818181817
1285,165,0.011364363636363636
1286,165,0.011456363636363636
1287,165,0.011241636363636363
1288,165,0.011274787878787879
1289,165,0.011494787878787879
1290,165,0.011186121212121213
1291,165,0.010990000000000002
1292,165,0.010957696969696971
1293,165,0.011140909090909088
1294,165,0.010880424242424242
1295,165,0.010534303030303031
1296,165,0.010416242424242425
1297,165,0.01082321212121212
1298,165,0.010950484848484847
1299,165,0.010914787878787881
1300,165,0.010641393939393938
1301,165,0.010615757575757575
1302,165,0.01101721212121212
1303,166,0.010988727272727273
1304,165,0.011079397590361445
1305,164,0.010665272727272728
1306,163,0.010610487804878046
1307,162,0.01054036809815951
1308,161,0.010847962962962964
1309,160,0.010282049689440994
1310,159,0.010101249999999999
1311,159,0.010022138364779871
1312,159,0.009834905660377358
1313,159,0.00990930817610063
1314,159,0.009870440251572325
1315,159,0.010029182389937105
1316,159,0.01004930817610063
1317,159,0.010063836477987424
1318,159,0.00978735849056604
1319,159,0.009929182389937109
1320,169,0.010195283018867924
1321,169,0.01099094674556213
1322,169,0.010580769230769232
1323,169,0.01030887573964497
1324,168,0.01071550295857988
1325,168,0.011078809523809522
1326,168,0.011043035714285714
1327,168,0.011170059523809523
1328,168,0.010810654761904763
1329,168,0.01098625
1330,168,0.011113869047619048
1331,169,0.011035535714285713
1332,169,0.011379704142011835
1333,168,0.010788165680473374
1334,168,0.01066220238095238
1335,167,0.01056327380952381
1336,167,0.010460359281437126
1337,167,0.010327305389221556
1338,167,0.009890898203592815
1339,167,0.009744311377245511
1340,167,0.009814131736526947
1341,167,0.010114790419161678
1342,167,0.010556287425149701
1343,167,0.010146946107784431
1344,157,0.010465928143712574
1345,156,0.009841847133757962
1346,146,0.009781602564102562
1347,145,0.009428835616438355
1348,155,0.009552206896551724
1349,155,0.010038387096774196
1350,155,0.00969974193548387
1351,155,0.010078774193548386
1352,155,0.010135225806451612
1353,155,0.009865032258064515
1354,155,0.00991883870967742
1355,155,0.009970967741935486
1356,154,0.009840258064516128
1357,153,0.010021688311688311
1358,153,0.009980196078431373
1359,153,0.009867777777777777
1360,153,0.00979091503267974
1361,163,0.009987647058823528
1362,163,0.010487361963190183
1363,163,0.010295092024539878
1364,163,0.010287300613496933
1365,163,0.01021558282208589
1366,163,0.010312147239263802
1367,162,0.010419386503067484
1368,161,0.010494259259259257
1369,160,0.010215279503105591
1370,159,0.009994562500000002
1371,158,0.010720817610062895
1372,157,0.010424746835443038
1373,156,0.010071656050955412
1374,155,0.009597179487179489
1375,154,0.01021148387096774
1376,153,0.010055389610389612
1377,152,0.009758366013071895
1378,151,0.009731315789473685
1379,152,0.01005350993377483
1380,152,0.009588157894736844
1381,142,0.009928486842105263
1382,141,0.009265633802816904
1383,141,0.00913404255319149
1384,140,0.009340354609929076
1385,130,0.00922742857142857
1386,140,0.008171923076923078
1387,150,0.0090475
1388,149,0.009561399999999998
1389,159,0.009233959731543622
1390,160,0.009459056603773582
1391,160,0.009411562500000002
1392,160,0.0096421875
1393,160,0.0091859375
1394,161,0.0089870625
1395,171,0.00908503105590062
1396,171,0.00956233918128655
1397,171,0.009658830409356726
1398,171,0.00965736842105263
1399,171,0.009864619883040934
1400,181,0.010231754385964914
1401,181,0.0110960773480663
1402,191,0.011342209944751384
1403,191,0.0119817277486911
1404,191,0.01187649214659686
1405,191,0.01173371727748691
1406,191,0.011699999999999999
1407,191,0.011751099476439791
1408,191,0.012054240837696337
1409,191,0.012233141361256542
1410,191,0.012409162303664923
1411,191,0.012203036649214658
1412,191,0.012110785340314135
1413,191,0.011809057591623038
1414,191,0.011606439790575915
1415,191,0.01133324607329843
1416,191,0.011303298429319373
1417,191,0.011298429319371727
1418,191,0.011422565445026176
1419,191,0.01134366492146597
1420,191,0.011237958115183244
1421,191,0.01147612565445026
1422,191,0.011700157068062827
1423,201,0.01168910994764398
1424,201,0.012203830845771143
1425,201,0.012121293532338307
1426,201,0.012051890547263683
1427,201,0.012017611940298508
1428,201,0.01218646766169154
1429,201,0.012447661691542287
1430,201,0.01265726368159204
1431,201,0.01289452736318408
1432,201,0.012804477611940299
1433,200,0.013024129353233832
1434,199,0.012947799999999999
1435,198,0.013269597989949748
1436,197,0.013542929292929294
1437,196,0.013427157360406092
1438,195,0.012909795918367346
1439,194,0.012268512820512821
1440,193,0.01211438144329897
1441,192,0.012010103626943006
1442,192,0.012224479166666665
1443,191,0.012266875000000002
1444,190,0.01235869109947644
1445,189,0.012226736842105266
1446,188,0.012201111111111109
1447,187,0.012109893617021274
1448,186,0.012277967914438501
1449,185,0.01233715053763441
1450,184,0.01238027027027027
1451,183,0.012263695652173914
1452,182,0.011990819672131149
1453,181,0.01192065934065934
1454,180,0.011737569060773478
1455,179,0.011639666666666666
1456,178,0.01157759776536313
1457,177,0.011545955056179774
1458,176,0.011302655367231637
1459,175,0.011223409090909091
1460,174,0.011171428571428572
1461,173,0.01109551724137931
1462,172,0.011064739884393065
1463,171,0.01107610465116279
1464,181,0.011231871345029239
1465,180,0.011932265193370165
1466,181,0.011892833333333335
1467,180,0.011951546961325969
1468,179,0.012011333333333334
1469,178,0.011909944134078214
1470,177,0.011874157303370787
1471,176,0.011712937853107347
1472,175,0.01173409090909091
1473,174,0.011765828571428568
1474,173,0.011996781609195402
1475,172,0.011999768786127166
1476,171,0.01221453488372093
1477,170,0.012146315789473684
1478,169,0.012104058823529412
1479,168,0.012077100591715975
1480,167,0.012109880952380954
1481,168,0.012120538922155689
1482,167,0.01213547619047619
1483,168,0.011963832335329343
1484,167,0.011985773809523809
1485,166,0.011264131736526947
1486,165,0.01123632530120482
1487,164,0.01048690909090909
1488,164,0.010389268292682927
1489,163,0.01038890243902439
1490,162,0.010268711656441719
1491,161,0.010265555555555556
1492,160,0.010312422360248447
1493,160,0.010375937499999998
1494,160,0.010483562499999998
1495,160,0.010430125
1496,160,0.010399750000000001
1497,160,0.0104144375
1498,160,0.0106104375
1499,159,0.010622125
1500,159,0.01052748427672956
1501,159,0.010519056603773584
1502,159,0.010573584905660377
1503,158,0.010678930817610063
1504,158,0.010614240506329116
1505,158,0.010592151898734175
1506,157,0.010651455696202529
1507,167,0.010425095541401273
1508,166,0.011012275449101796
1509,165,0.01096722891566265
1510,164,0.010895939393939394
1511,163,0.010795487804878049
1512,162,0.010657914110429448
1513,161,0.010584382716049383
1514,162,0.010488198757763975
1515,161,0.010558950617283949
1516,160,0.010646273291925464
1517,160,0.010607312499999999
1518,160,0.01084825
1519,170,0.010876437499999999
1520,169,0.011562823529411764
1521,168,0.01159153846153846
1522,167,0.01168529761904762
1523,166,0.011883592814371258
1524,165,0.01179277108433735
1525,164,0.011737151515151515
1526,174,0.011605365853658537
1527,184,0.01212735632183908
1528,183,0.012802391304347826
1529,182,0.012377540983606558
1530,181,0.012299560439560441
1531,180,0.011879116022099446
1532,179,0.01180927777777778
1533,178,0.011940558659217879
1534,177,0.011878932584269664
1535,176,0.011992994350282485
1536,175,0.011925511363636364
1537,174,0.011859600000000005
1538,173,0.011798850574712643
1539,172,0.011593583815028905
1540,171,0.011527790697674418
1541,170,0.011178187134502924
1542,169,0.01108829411764706
1543,168,0.011027041420118342
1544,167,0.010975654761904763
1545,166,0.010908203592814372
1546,167,0.010837349397590363
1547,168,0.010962994011976045
1548,169,0.011112738095238096
1549,170,0.011197218934911242
1550,171,0.011269941176470587
1551,172,0.01134017543859649
1552,171,0.011398081395348834
1553,172,0.01132672514619883
1554,162,0.011059767441860463
1555,163,0.01044185185185185
1556,164,0.010609815950920245
1557,165,0.01066969512195122
1558,166,0.010960363636363636
1559,167,0.011092048192771084
1560,168,0.01125712574850299
1561,169,0.01143672619047619
1562,170,0.011563017751479289
1563,171,0.01174764705882353
1564,170,0.01187093567251462
1565,171,0.011917647058823528
1566,172,0.011992514619883038
1567,173,0.011927325581395351
1568,174,0.012000346820809249
1569,175,0.011884827586206898
1570,176,0.011917942857142856
1571,177,0.011789147727272726
1572,178,0.011822203389830508
1573,179,0.01167865168539326
1574,180,0.011698435754189945
1575,181,0.011659555555555557
1576,181,0.01175281767955801
1577,181,0.011569723756906078
1578,181,0.011566187845303867
1579,180,0.011224861878453039
1580,179,0.011146000000000001
1581,179,0.010920111731843577
1582,179,0.010973854748603351
1583,179,0.011488324022346369
1584,179,0.011476759776536312
1585,178,0.012087821229050279
1586,177,0.011975842696629213
1587,176,0.012501977401129943
1588,175,0.012472159090909091
1589,174,0.012538285714285714
1590,173,0.01248183908045977
1591,172,0.012120115606936415
1592,171,0.011989767441860465
1593,170,0.011615029239766081
1594,169,0.011489470588235294
1595,168,0.011355443786982248
1596,167,0.01132684523809524
1597,166,0.011280958083832336
1598,165,0.011154759036144579
1599,164,0.011040060606060609
1600,163,0.010997439024390245
1601,164,0.010922331288343558
1602,163,0.011199878048780485
1603,162,0.011190490797546011
1604,161,0.011244938271604938
1605,160,0.011212981366459629
1606,159,0.011261625
1607,158,0.01117433962264151
1608,157,0.011183860759493673
1609,156,0.011298152866242037
1610,155,0.011242435897435898
1611,154,0.011158774193548387
1612,144,0.011028506493506493
1613,143,0.01030201388888889
1614,142,0.010191818181818182
1615,152,0.01014098591549296
1616,151,0.010799934210526317
1617,150,0.010726158940397352
1618,149,0.010488666666666667
1619,148,0.010498926174496645
1620,147,0.010538175675675674
1621,146,0.010496326530612244
1622,145,0.010335684931506849
1623,144,0.010076
1624,143,0.009999513888888888
1625,142,0.00980937062937063
1626,141,0.009679154929577468
1627,140,0.009593333333333334
1628,139,0.009478071428571428
1629,138,0.009418273381294964
1630,148,0.009254347826086955
1631,158,0.009743581081081079
1632,158,0.010381265822784811
1633,157,0.010328734177215188
1634,157,0.010276815286624205
1635,157,0.010082165605095544
1636,157,0.009958343949044586
1637,157,0.010006815286624206
1638,157,0.010208853503184715
1639,157,0.010305987261146494
1640,157,0.010896433121019108
1641,157,0.010828980891719747
1642,157,0.010872866242038216
1643,157,0.010758471337579616
1644,157,0.010690509554140125
1645,157,0.010813503184713375
1646,157,0.01086656050955414
1647,157,0.010985668789808918
1648,157,0.01090267515923567
1649,157,0.010950382165605097
1650,157,0.01109547770700637
1651,157,0.010962611464968153
1652,157,0.010779808917197452
1653,147,0.010628662420382167
1654,147,0.009892517006802722
1655,147,0.00995081632653061
1656,147,0.009741428571428571
1657,147,0.009905238095238095
1658,147,0.009613605442176869
1659,147,0.00930204081632653
1660,147,0.009174149659863946
1661,148,0.009181156462585036
1662,148,0.00907891891891892
1663,148,0.00919885135135135
1664,148,0.009040337837837836
1665,158,0.00910027027027027
1666,158,0.009962088607594935
1667,158,0.01000854430379747
1668,158,0.010256898734177214
1669,158,0.010029240506329114
1670,158,0.010105253164556962
1671,158,0.0100596835443038
1672,158,0.01008367088607595
1673,158,0.010112151898734175
1674,168,0.010326455696202531
1675,169,0.010812797619047618
1676,169,0.010896863905325443
1677,169,0.010818639053254439
1678,169,0.010832485207100591
1679,169,0.010691479289940829
1680,169,0.01074360946745562
1681,169,0.010587041420118345
1682,169,0.010566094674556213
1683,169,0.010725029585798816
1684,169,0.010731360946745563
1685,169,0.010630828402366862
1686,169,0.01031698224852071
1687,169,0.010206686390532545
1688,169,0.010110591715976332
1689,169,0.01003639053254438
1690,169,0.009952248520710059
1691,169,0.010073195266272188
1692,168,0.010163846153846155
1693,168,0.01017970238095238
1694,168,0.010250238095238097
1695,168,0.010282202380952381
1696,168,0.010690238095238095
1697,168,0.010855714285714286
1698,168,0.011117440476190475
1699,168,0.01121875
1700,168,0.01097559523809524
1701,168,0.011135059523809523
1702,169,0.011086369047619046
1703,169,0.010856745562130177
1704,169,0.010964082840236688
1705,169,0.010541834319526627
1706,169,0.010586331360946747
1707,169,0.010372307692307693
1708,170,0.01063153846153846
1709,170,0.010589117647058824
1710,169,0.010449058823529412
1711,169,0.010130295857988166
1712,169,0.010448757396449702
1713,169,0.010346153846153845
1714,169,0.010419526627218935
1715,169,0.0102801775147929
1716,169,0.010175621301775148
1717,169,0.010260473372781064
1718,169,0.010369112426035504
1719,169,0.010041775147928995
1720,169,0.010525917159763313
1721,169,0.010635917159763314
1722,168,0.010389349112426035
1723,168,0.01008154761904762
1724,158,0.010280238095238096
1725,158,0.009845949367088606
1726,158,0.009668164556962027
1727,158,0.009991012658227848
1728,158,0.01019373417721519
1729,158,0.009889177215189874
1730,158,0.009634683544303798
1731,158,0.01014246835443038
1732,158,0.009768037974683544
1733,158,0.009449620253164556
1734,158,0.009330822784810126
1735,158,0.009553037974683544
1736,158,0.0094223417721519
1737,158,0.009154683544303795
1738,168,0.009547848101265822
1739,168,0.010016488095238096
1740,168,0.010058749999999998
1741,167,0.010191845238095238
1742,166,0.010619820359281438
1743,167,0.010367168674698796
1744,166,0.010378982035928139
1745,176,0.010327289156626509
1746,175,0.011432613636363637
1747,174,0.011537771428571429
1748,173,0.011754942528735633
1749,172,0.011875953757225435
1750,171,0.011714186046511628
1751,170,0.011610467836257311
1752,169,0.011498882352941178
1753,168,0.011170532544378699
1754,167,0.011105952380952381
1755,166,0.010899820359281436
1756,165,0.011208192771084334
1757,164,0.011287030303030302
1758,174,0.010894939024390244
1759,173,0.011119310344827585
1760,172,0.01080063583815029
1761,171,0.01065418604651163
1762,170,0.011061578947368422
1763,169,0.011364411764705883
1764,168,0.011220295857988167
1765,167,0.01126595238095238
1766,166,0.011004251497005988
1767,165,0.010707951807228918
1768,164,0.010796666666666666
1769,163,0.010670487804878049
1770,162,0.010627300613496933
1771,161,0.010326296296296297
1772,160,0.010478322981366459
1773,159,0.010887125000000001
1774,158,0.01052050314465409
1775,158,0.010067848101265825
1776,157,0.009893164556962026
1777,158,0.009551847133757962
1778,168,0.010048987341772153
1779,169,0.010336071428571427
1780,168,0.010510591715976332
1781,168,0.01075767857142857
1782,167,0.010349166666666668
1783,166,0.010219580838323354
1784,165,0.010345722891566262
1785,166,0.010712121212121211
1786,165,0.011018493975903614
1787,165,0.010968
1788,164,0.010729151515151516
1789,164,0.010467317073170732
1790,164,0.010265548780487804
1791,164,0.010505304878048783
1792,164,0.010944146341463417
1793,164,0.010814634146341463
1794,164,0.010689085365853659
1795,164,0.010533719512195122
1796,164,0.010257500000000001
1797,164,0.010518597560975609
1798,165,0.010377012195121953
1799,165,0.010511878787878787
1800,165,0.010440242424242425
1801,165,0.010310363636363637
1802,165,0.010167272727272728
1803,166,0.009638242424242424
1804,166,0.009700662650602411
1805,166,0.009952469879518071
1806,167,0.009924819277108435
1807,168,0.010422634730538923
1808,169,0.010527023809523809
1809,170,0.010513076923076922
1810,171,0.010484588235294119
1811,172,0.010709883040935675
1812,173,0.010912732558139534
1813,174,0.011133988439306358
1814,175,0.011174597701149425
1815,176,0.010972971428571428
1816,177,0.011174715909090908
1817,178,0.011210960451977402
1818,179,0.010993146067415731
1819,180,0.011025977653631284
1820,180,0.011071
1821,181,0.011028555555555557
1822,181,0.01105281767955801
1823,182,0.010982872928176794
1824,182,0.011376263736263735
1825,183,0.01148543956043956
1826,184,0.011371475409836062
1827,185,0.011444021739130433
1828,186,0.011480216216216216
1829,187,0.011530322580645161
1830,188,0.011440748663101604
1831,189,0.01140744680851064
1832,189,0.011445291005291007
1833,189,0.011520476190476192
1834,189,0.011552433862433861
1835,189,0.011578042328042328
1836,189,0.011474761904761908
1837,189,0.011431269841269841
1838,199,0.011722751322751322
1839,199,0.01241150753768844
1840,199,0.012531407035175877
1841,199,0.012603768844221104
1842,199,0.012441658291457287
1843,199,0.012361608040201005
1844,199,0.012253467336683416
1845,199,0.012157085427135679
1846,199,0.01181316582914573
1847,199,0.011866783919597989
1848,199,0.011627035175879397
1849,199,0.011648442211055276
1850,199,0.011097989949748744
1851,199,0.011164522613065324
1852,209,0.011216633165829144
1853,209,0.012200334928229665
1854,210,0.012655598086124403
1855,210,0.013275190476190477
1856,210,0.013133619047619045
1857,210,0.012995761904761904
1858,210,0.012778857142857142
1859,209,0.01272138095238095
1860,209,0.01282736842105263
1861,209,0.013152153110047847
1862,209,0.013379808612440192
1863,209,0.013436267942583733
1864,208,0.013654976076555027
1865,207,0.013606538461538463
1866,206,0.013515555555555551
1867,207,0.013076941747572818
1868,206,0.012999033816425122
1869,205,0.012432038834951456
1870,204,0.012562682926829265
1871,203,0.012504803921568627
1872,202,0.0127064039408867
1873,201,0.012625099009900992
1874,200,0.012458507462686568
1875,199,0.01234095
1876,198,0.012399899497487437
1877,197,0.012256262626262629
1878,196,0.01230010152284264
1879,195,0.012204795918367345
1880,194,0.012071025641025641
1881,193,0.012081649484536083
1882,192,0.012108341968911918
1883,192,0.012434895833333334
1884,191,0.012803020833333333
1885,190,0.012925549738219895
1886,189,0.012795999999999998
1887,179,0.012998888888888888
1888,178,0.012137486033519555
1889,177,0.012285730337078653
1890,167,0.012347231638418079
1891,166,0.011537065868263472
1892,165,0.011538915662650601
1893,164,0.010841090909090911
1894,154,0.010772073170731708
1895,153,0.01016727272727273
1896,152,0.009884705882352941
1897,151,0.009723092105263158
1898,150,0.009591788079470198
1899,149,0.009656866666666666
1900,148,0.009623020134228187
1901,147,0.009630743243243242
1902,146,0.00957721088435374
1903,136,0.00949527397260274
1904,135,0.008896176470588235
1905,145,0.009047481481481483
1906,144,0.00961744827586207
1907,143,0.009494791666666667
1908,153,0.009617342657342657
1909,153,0.010320784313725491
1910,153,0.010042418300653595
1911,153,0.009967581699346403
1912,153,0.010100588235294116
1913,153,0.009933398692810458
1914,153,0.009904575163398693
1915,163,0.009851764705882353
1916,163,0.010659938650306748
1917,163,0.010563680981595092
1918,163,0.01050760736196319
1919,163,0.010468098159509203
1920,163,0.010372638036809817
1921,162,0.010458650306748469
1922,162,0.010446358024691358
1923,152,0.010452592592592593
1924,153,0.009708092105263157
1925,163,0.009731045751633985
1926,163,0.010571042944785275
1927,163,0.010675460122699387
1928,163,0.010705337423312885
1929,164,0.010704171779141106
1930,164,0.01087329268292683
1931,164,0.011146158536585364
1932,164,0.011091951219512194
1933,164,0.011166219512195121
1934,164,0.011175243902439024
1935,164,0.011404146341463415
1936,154,0.011414024390243901
1937,154,0.010843051948051945
1938,153,0.010795324675324675
1939,152,0.01100660130718954
1940,151,0.01091138157894737
1941,150,0.010861788079470197
1942,149,0.0108426
1943,148,0.01084181208053691
1944,147,0.010665810810810812
1945,146,0.010562108843537414
1946,145,0.010371301369863016
1947,144,0.009866413793103447
1948,143,0.009864722222222224
1949,143,0.009200000000000002
1950,142,0.009041608391608391
1951,141,0.00899887323943662
1952,140,0.009011134751773049
1953,139,0.008882642857142858
1954,138,0.00889273381294964
1955,137,0.00888231884057971
1956,136,0.008831459854014597
1957,135,0.008775588235294118
1958,135,0.008699555555555556
1959,134,0.008767851851851853
1960,133,0.008790597014925372
1961,133,0.008733533834586468
1962,134,0.008680451127819549
1963,133,0.008802388059701493
1964,132,0.00869548872180451
1965,132,0.008757121212121214
1966,132,0.008794015151515152
1967,132,0.008758939393939394
1968,132,0.008777727272727272
1969,132,0.00876378787878788
1970,132,0.008780303030303029
1971,142,0.0087925
1972,142,0.009425492957746476
1973,132,0.009415915492957746
1974,142,0.008837575757575756
1975,142,0.009428521126760564
1976,142,0.00927901408450704
1977,142,0.00931056338028169
1978,142,0.009341690140845071
1979,142,0.009303098591549295
1980,142,0.009242676056338026
1981,142,0.009298028169014084
1982,142,0.009312676056338029


==> csv_data/sensor_id23.csv <==
step,update_rates,estimation_errors
0,91,0.011827267759562839
1,101,0.006123186813186813
2,111,0.00676069306930693
3,121,0.007412162162162163
4,131,0.008162644628099174
5,141,0.008849923664122138
6,140,0.00946673758865248
7,139,0.009636500000000001
8,140,0.009592014388489207
9,141,0.009731642857142859
10,142,0.009891063829787234
11,143,0.009957464788732396
12,144,0.010111818181818182
13,145,0.010168749999999999
14,146,0.010170551724137932
15,147,0.010162191780821915
16,148,0.01026047619047619
17,149,0.010066689189189187
18,150,0.010095704697986579
19,151,0.00998653333333333
20,152,0.009907748344370861
21,153,0.009979276315789473
22,154,0.010175751633986927
23,155,0.010215064935064935
24,156,0.010404129032258066
25,157,0.010503974358974358
26,158,0.010512229299363055
27,159,0.01049613924050633
28,160,0.010542138364779872
29,160,0.010489312499999999
30,161,0.010508062500000002
31,162,0.010295776397515529
32,163,0.010330617283950617
33,164,0.010387055214723927
34,165,0.010462378048780488
35,166,0.010535696969696971
36,167,0.010602771084337348
37,168,0.010731077844311378
38,169,0.010874583333333333
39,170,0.01094568047337278
40,171,0.011153176470588236
41,172,0.011215087719298245
42,173,0.01111406976744186
43,174,0.011167341040462428
44,164,0.011032586206896552
45,165,0.010409939024390243
46,166,0.010602242424242425
47,167,0.01067277108433735
48,168,0.010865868263473053
49,169,0.010971488095238095
50,170,0.01124923076923077
51,171,0.01144905882352941
52,161,0.011622339181286549
53,162,0.011038385093167702
54,163,0.011085493827160493
55,164,0.011126748466257668
56,165,0.011175000000000001
57,166,0.011208363636363634
58,167,0.01125632530120482
59,168,0.01116556886227545
60,169,0.01122392857142857
61,170,0.011186272189349112
62,171,0.01126229411764706
63,172,0.011209766081871344
64,173,0.011223837209302324
65,174,0.011168670520231214
66,175,0.011143275862068966
67,165,0.011035257142857144
68,165,0.010276545454545455
69,166,0.010241090909090911
70,166,0.01023102409638554
71,167,0.010214578313253012
72,168,0.009969281437125747
73,169,0.010047738095238094
74,170,0.010645562130177514
75,171,0.010707529411764706
76,172,0.011500994152046784
77,173,0.011556395348837208
78,174,0.01213664739884393
79,175,0.012323965517241381
80,176,0.012447542857142859
81,177,0.012468579545454545
82,178,0.01232909604519774
83,179,0.012327977528089888
84,180,0.012131899441340783
85,181,0.012100555555555554
86,182,0.012042044198895029
87,183,0.012099560439560439
88,184,0.012126284153005465
89,185,0.01220592391304348
90,186,0.012270756756756757
91,176,0.012327096774193549
92,177,0.011822499999999998
93,178,0.011872203389830508
94,179,0.012160898876404494
95,180,0.012313575418994412
96,181,0.01252311111111111
97,182,0.012602596685082871
98,183,0.012544175824175826
99,184,0.012634644808743172
100,185,0.012975
101,186,0.013103297297297298
102,185,0.01308715053763441
103,186,0.012922540540540541
104,187,0.012749569892473117
105,188,0.012856363636363636
106,189,0.012965797872340425
107,189,0.013128783068783071
108,179,0.013186560846560846
109,178,0.012510949720670392
110,168,0.01222123595505618
111,169,0.011394583333333333
112,170,0.011211834319526628
113,171,0.011483823529411765
114,172,0.011498187134502923
115,173,0.011518953488372091
116,174,0.011295664739884394
117,175,0.011310172413793102
118,176,0.011353771428571429
119,177,0.011464659090909091
120,178,0.011342937853107344
121,179,0.01124691011235955
122,179,0.011394636871508379
123,179,0.011392178770949718
124,179,0.011731620111731846
125,179,0.012103910614525138
126,179,0.012479106145251398
127,179,0.012452737430167594
128,179,0.012402513966480448
129,179,0.012275363128491621
130,178,0.01214804469273743
131,177,0.012000449438202245
132,176,0.012062203389830507
133,175,0.012070113636363638
134,174,0.011885428571428573
135,174,0.011835689655172413
136,173,0.011767931034482757
137,174,0.011473121387283238
138,173,0.01134419540229885
139,174,0.010933468208092484
140,175,0.010946379310344829
141,176,0.010872400000000003
142,177,0.010908011363636365
143,178,0.010663389830508473
144,179,0.010701629213483145
145,180,0.010682793296089385
146,181,0.010701333333333334
147,182,0.011009502762430939
148,183,0.011052142857142858
149,184,0.011284098360655739
150,194,0.0114625
151,195,0.012304742268041237
152,194,0.012423589743589742
153,195,0.012495051546391751
154,196,0.012476102564102564
155,197,0.012535255102040817
156,198,0.012567157360406091
157,199,0.01253
158,200,0.012462311557788947
159,201,0.01257825
160,202,0.012704129353233833
161,203,0.012726039603960397
162,203,0.0125007881773399
163,204,0.012331576354679803
164,205,0.012346225490196079
165,206,0.01231468292682927
166,207,0.012429757281553398
167,208,0.012345024154589374
168,209,0.012267548076923077
169,199,0.012278612440191388
170,199,0.011955427135678392
171,200,0.012109899497487435
172,201,0.0125491
173,201,0.012769651741293532
174,202,0.013001542288557212
175,203,0.01311866336633663
176,204,0.013209852216748768
177,205,0.013143578431372552
178,205,0.01301229268292683
179,206,0.01264980487804878
180,207,0.012465533980582524
181,208,0.012230917874396138
182,209,0.01201221153846154
183,210,0.01191909090909091
184,211,0.01198347619047619
185,212,0.012195450236966826
186,213,0.012293349056603772
187,214,0.012233802816901408
188,215,0.012376214953271028
189,216,0.012544511627906978
190,217,0.012837731481481481
191,218,0.012987972350230415
192,219,0.013005642201834863
193,220,0.012762602739726027
194,221,0.012866909090909092
195,222,0.01298425339366516
196,223,0.013115765765765765
197,224,0.01318403587443946
198,225,0.013094732142857142
199,226,0.013385733333333335
200,227,0.01370061946902655
201,228,0.013425066079295155
202,229,0.012953815789473683
203,230,0.012757947598253277
204,231,0.013111391304347826
205,232,0.013564545454545456
206,233,0.013701077586206898
207,234,0.01360922746781116
208,233,0.0136125641025641
209,232,0.014001587982832617
210,231,0.014044956896551723
211,230,0.014327186147186146
212,229,0.014673869565217395
213,228,0.014735633187772927
214,227,0.014901096491228071
215,226,0.01456396475770925
216,225,0.014395707964601769
217,224,0.014065466666666668
218,223,0.013915803571428572
219,223,0.013796905829596414
220,222,0.013542600896860988
221,221,0.013608378378378376
222,220,0.013579276018099546
223,219,0.013889772727272726
224,218,0.013622191780821916
225,217,0.013443302752293579
226,216,0.013410276497695852
227,215,0.01319949074074074
228,214,0.013265209302325583
229,213,0.013145420560747663
230,212,0.013019812206572771
231,202,0.012963301886792452
232,201,0.012362376237623762
233,200,0.012433482587064677
234,199,0.01207455
235,198,0.012146683417085425
236,197,0.012128737373737373
237,196,0.01232979695431472
238,195,0.012470459183673469
239,196,0.012325692307692307
240,197,0.011998214285714287
241,198,0.011931675126903553
242,199,0.01204191919191919
243,200,0.012093065326633165
244,201,0.01209125
245,202,0.012111442786069652
246,203,0.012459752475247525
247,213,0.012812660098522168
248,214,0.013204929577464792
249,215,0.013297943925233643
250,216,0.013518790697674412
251,217,0.012933425925925925
252,218,0.012859447004608294
253,218,0.012580229357798166
254,219,0.012325137614678898
255,220,0.012273515981735159
256,221,0.01238431818181818
257,222,0.012828823529411768
258,223,0.013169009009009008
259,224,0.013149327354260089
260,225,0.013602187500000001
261,225,0.013694888888888887
262,226,0.013575288888888887
263,227,0.014043407079646018
264,228,0.013670792951541846
265,229,0.013856710526315786
266,230,0.014003755458515283
267,231,0.014066565217391304
268,241,0.014032900432900433
269,242,0.014370165975103733
270,243,0.01459578512396694
271,244,0.014184485596707817
272,245,0.014093237704918032
273,246,0.014491755102040817
274,247,0.014807601626016258
275,248,0.015236072874493927
276,249,0.014547016129032257
277,250,0.014553253012048193
278,251,0.014722760000000001
279,252,0.015147011952191234
280,253,0.015417896825396826
281,252,0.015066324110671938
282,251,0.01501583333333333
283,250,0.015196334661354583
284,249,0.015164239999999999
285,248,0.014982530120481927
286,247,0.014975806451612901
287,246,0.014520971659919028
288,245,0.014338455284552848
289,244,0.013757428571428571
290,243,0.013642049180327867
291,242,0.013247695473251025
292,241,0.013378512396694216
293,240,0.013028174273858922
294,239,0.013266499999999999
295,249,0.013471297071129708
296,248,0.01452730923694779
297,247,0.015153750000000002
298,246,0.015036639676113364
299,245,0.014804918699186992
300,244,0.015009306122448982
301,243,0.015027663934426227
302,242,0.015130452674897118
303,241,0.014818388429752067
304,240,0.014861867219917013
305,239,0.014759958333333333
306,229,0.014738744769874478
307,228,0.014179868995633189
308,227,0.014183333333333336
309,228,0.014126740088105725
310,227,0.01387530701754386
311,226,0.013744757709251104
312,225,0.01324433628318584
313,224,0.013227688888888887
314,223,0.013096116071428571
315,222,0.013017533632287002
316,221,0.013062612612612615
317,220,0.013245339366515833
318,219,0.013175045454545455
319,218,0.013479269406392694
320,217,0.013637614678899084
321,217,0.013953732718894012
322,216,0.013952949308755761
323,215,0.014478055555555555
324,214,0.014606093023255816
325,214,0.014511682242990653
326,213,0.0145703738317757
327,212,0.014231502347417843
328,211,0.013446556603773585
329,210,0.013386729857819907
330,209,0.012909666666666667
331,208,0.012923397129186602
332,207,0.012954182692307694
333,206,0.012900289855072467
334,205,0.013076165048543687
335,206,0.013257365853658538
336,205,0.013313495145631064
337,204,0.013437951219512191
338,203,0.013485245098039212
339,202,0.013472857142857144
340,201,0.013375594059405941
341,201,0.01306139303482587
342,200,0.013089751243781094
343,199,0.013036250000000001
344,198,0.012766582914572864
345,197,0.012742323232323232
346,196,0.01241208121827411
347,197,0.012459387755102039
348,198,0.0125697461928934
349,199,0.012615959595959595
350,200,0.01259849246231156
351,201,0.012871200000000001
352,202,0.012937910447761193
353,203,0.01288217821782178
354,204,0.01292399014778325
355,205,0.013186911764705883
356,204,0.013355365853658535
357,205,0.01341946078431373
358,206,0.013566878048780484
359,207,0.013601019417475732
360,208,0.013937971014492758
361,207,0.014022259615384617
362,206,0.014481352657004832
363,205,0.01455383495145631
364,204,0.014531073170731705
365,203,0.014587107843137255
366,202,0.014463152709359606
367,201,0.014524257425742572
368,200,0.014363930348258707
369,199,0.013542700000000001
370,198,0.013203065326633167
371,197,0.012286616161616162
372,196,0.012236852791878172
373,197,0.012181326530612244
374,187,0.012354162436548223
375,188,0.011840213903743315
376,189,0.012018617021276596
377,190,0.012095026455026456
378,191,0.012197105263157895
379,192,0.012242408376963353
380,193,0.012547395833333334
381,194,0.012687823834196891
382,195,0.01272422680412371
383,196,0.01278071794871795
384,197,0.012954336734693877
385,198,0.012983248730964467
386,199,0.0129660101010101
387,200,0.013040000000000001
388,201,0.01308575
389,211,0.012903283582089553
390,212,0.013514928909952605
391,213,0.013558490566037739
392,214,0.013654976525821596
393,215,0.013748457943925237
394,216,0.014010697674418603
395,217,0.01410421296296296
396,218,0.014271059907834102
397,219,0.014503256880733947
398,220,0.01478945205479452
399,221,0.015061318181818184
400,220,0.015141583710407237
401,219,0.015269772727272726
402,218,0.015043607305936074
403,217,0.01487697247706422
404,216,0.014518248847926267
405,215,0.014391203703703705
406,216,0.013944465116279066
407,215,0.01410087962962963
408,214,0.0140506511627907
409,213,0.014216869158878504
410,212,0.01430826291079812
411,211,0.014253820754716979
412,210,0.014015592417061611
413,209,0.013634714285714286
414,208,0.013501339712918663
415,218,0.01341908653846154
416,219,0.013812752293577979
417,220,0.013854109589041099
418,221,0.014104454545454545
419,222,0.014250361990950228
420,223,0.014195945945945948
421,224,0.014483183856502243
422,225,0.014508660714285717
423,226,0.014359555555555556
424,227,0.014207876106194691
425,228,0.014420352422907491
426,229,0.014632236842105262
427,230,0.014716637554585157
428,231,0.014857521739130436
429,232,0.015331818181818183
430,233,0.015551853448275864
431,232,0.015640557939914163
432,233,0.015563663793103446
433,232,0.015679356223175966
434,231,0.01578603448275862
435,230,0.01551593073593074
436,229,0.015186608695652174
437,228,0.014864497816593882
438,227,0.014601754385964909
439,226,0.014569251101321588
440,225,0.014393362831858407
441,224,0.013997466666666665
442,223,0.013792455357142856
443,222,0.013488251121076234
444,221,0.013275180180180179
445,220,0.012931131221719457
446,221,0.013206636363636363
447,222,0.013377918552036199
448,223,0.014403288288288293
449,222,0.014975246636771298
450,221,0.01523900900900901
451,220,0.015334977375565611
452,219,0.015232454545454549
453,209,0.014857945205479452
454,199,0.014046267942583734
455,198,0.013280201005025123
456,188,0.013044696969696968
457,187,0.01239186170212766
458,186,0.012283582887700532
459,185,0.012175913978494622
460,186,0.01211654054054054
461,186,0.01222478494623656
462,185,0.012307365591397851
463,184,0.01224562162162162
464,183,0.012584239130434782
465,182,0.012422896174863389
466,181,0.012567087912087911
467,180,0.012478674033149173
468,179,0.012441777777777776
469,178,0.012386648044692736
470,177,0.012483651685393256
471,176,0.012397175141242939
472,175,0.012385511363636364
473,174,0.01233
474,173,0.01216229885057471
475,174,0.012072427745664737
476,173,0.012189770114942527
477,172,0.012091329479768783
478,171,0.011947906976744187
479,172,0.011791052631578947
480,173,0.011901046511627907
481,174,0.011903410404624276
482,175,0.011789022988505746
483,176,0.011869314285714288
484,177,0.011746761363636364
485,178,0.011867118644067797
486,179,0.01177561797752809
487,178,0.011813016759776538
488,179,0.011701516853932585
489,180,0.011618826815642457
490,181,0.01139311111111111
491,191,0.01137966850828729
492,192,0.012050104712041885
493,193,0.01217984375
494,194,0.012940569948186528
495,195,0.01294262886597938
496,196,0.012994717948717949
497,197,0.013064846938775508
498,198,0.012836598984771574
499,199,0.012892575757575759
500,200,0.01313427135678392
501,201,0.01329425
502,202,0.01351009950248756
503,201,0.013440247524752475
504,200,0.013403184079601992
505,201,0.013200700000000001
506,202,0.013110547263681592
507,203,0.01270059405940594
508,203,0.01257448275862069
509,204,0.012331379310344828
510,205,0.01218686274509804
511,206,0.011979707317073169
512,207,0.012349611650485436
513,208,0.012298840579710145
514,209,0.012652788461538462
515,210,0.012762727272727273
516,211,0.012888047619047622
517,212,0.013141943127962085
518,212,0.013091132075471697
519,213,0.01295820754716981
520,214,0.012950610328638496
521,215,0.012834626168224299
522,205,0.012951441860465119
523,206,0.01254858536585366
524,207,0.012792135922330097
525,208,0.013032657004830916
526,209,0.012900721153846153
527,210,0.012767703349282296
528,211,0.012651047619047619
529,212,0.012440710900473934
530,213,0.012346981132075472
531,214,0.012365023474178404
532,215,0.012469018691588785
533,225,0.012053581395348838
534,226,0.012766933333333336
535,227,0.012974424778761063
536,228,0.013446696035242293
537,229,0.013629429824561402
538,229,0.013918951965065502
539,219,0.01429161572052402
540,219,0.013924246575342468
541,219,0.014090410958904112
542,218,0.01384018264840183
543,219,0.013368532110091744
544,218,0.012889360730593609
545,208,0.0127254128440367
546,207,0.012308990384615385
547,206,0.012354541062801932
548,205,0.012343446601941747
549,204,0.012313999999999999
550,203,0.011688823529411765
551,204,0.011698768472906405
552,205,0.01246700980392157
553,206,0.012499560975609756
554,207,0.011985582524271845
555,208,0.011977487922705315
556,209,0.012212355769230769
557,210,0.012354880382775118
558,211,0.012544285714285716
559,212,0.01280004739336493
560,213,0.012920330188679247
561,214,0.012558450704225352
562,215,0.012384672897196261
563,216,0.012131674418604651
564,217,0.012260694444444444
565,216,0.012302995391705067
566,217,0.012310277777777778
567,218,0.012440829493087556
568,219,0.012700688073394495
569,218,0.012724703196347031
570,219,0.012557477064220186
571,220,0.012507305936073063
572,221,0.012483000000000001
573,222,0.01277361990950226
574,223,0.013255855855855857
575,224,0.013372152466367712
576,225,0.013902991071428571
577,226,0.014019333333333333
578,227,0.014074601769911507
579,217,0.014124405286343613
580,218,0.013879723502304146
581,217,0.01378802752293578
582,216,0.014067281105990783
583,215,0.013842129629629631
584,214,0.013748558139534883
585,213,0.01376859813084112
586,212,0.013304929577464788
587,211,0.013329669811320756
588,210,0.013037677725118482
589,209,0.012835095238095237
590,208,0.012881866028708134
591,207,0.012844951923076922
592,206,0.012625555555555553
593,205,0.012731893203883496
594,204,0.012953756097560977
595,203,0.012865686274509805
596,202,0.012954137931034483
597,203,0.013250297029702969
598,202,0.012587684729064038
599,203,0.011999356435643564
600,204,0.012015862068965518
601,205,0.011954607843137255
602,206,0.011824000000000001
603,207,0.012172087378640775
604,208,0.011975893719806764
605,209,0.011775240384615386
606,210,0.011951961722488039
607,220,0.01232547619047619
608,220,0.01332740909090909
609,221,0.01311631818181818
610,222,0.012833665158371041
611,223,0.012791711711711711
612,224,0.013051614349775783
613,225,0.013363169642857145
614,215,0.013623644444444446
615,225,0.013203813953488373
616,226,0.014156488888888891
617,227,0.013552787610619468
618,228,0.013323612334801763
619,229,0.01308157894736842
620,230,0.0128953711790393
621,231,0.012820739130434784
622,232,0.012617835497835498
623,233,0.012938362068965517
624,234,0.013426394849785408
625,235,0.013922051282051283
626,236,0.013753914893617021
627,237,0.013899025423728813
628,238,0.013753924050632908
629,239,0.014080840336134456
630,240,0.014226025104602509
631,241,0.014038416666666668
632,242,0.014014107883817429
633,252,0.014235454545454546
634,253,0.014741944444444443
635,252,0.014558774703557313
636,262,0.014460833333333334
637,261,0.015367938931297712
638,260,0.015392873563218392
639,261,0.015517730769230768
640,260,0.015050306513409963
641,270,0.014419769230769229
642,260,0.014897407407407406
643,260,0.014692538461538462
644,259,0.01487503846153846
645,258,0.015005444015444016
646,259,0.015067248062015506
647,258,0.014973822393822393
648,248,0.014645930232558139
649,247,0.014064354838709677
650,246,0.014487651821862348
651,256,0.014210365853658537
652,256,0.014664921875
653,246,0.0148726171875
654,245,0.013497642276422764
655,244,0.01241
656,243,0.01249786885245902
657,242,0.012953662551440329
658,241,0.013628636363636362
659,240,0.013848381742738591
660,241,0.014107083333333334
661,240,0.014126016597510374
662,239,0.014102166666666667
663,238,0.013874225941422591
664,239,0.013736764705882348
665,238,0.01431744769874477
666,237,0.014465294117647057
667,236,0.014777383966244728
668,235,0.014766652542372881
669,234,0.014582127659574468
670,233,0.01440542735042735
671,232,0.014094248927038628
672,231,0.014053448275862067
673,230,0.01371337662337662
674,229,0.013344695652173912
675,228,0.013080524017467246
676,218,0.01280872807017544
677,217,0.012524495412844037
678,216,0.012821981566820278
679,215,0.013261018518518517
680,214,0.013493302325581392
681,213,0.01338411214953271
682,212,0.01334338028169014
683,211,0.013070424528301886
684,210,0.013431753554502367
685,200,0.012911238095238095
686,199,0.01263105
687,198,0.01267778894472362
688,197,0.013309747474747476
689,196,0.013415989847715736
690,195,0.013545867346938774
691,194,0.013161128205128205
692,193,0.012947886597938146
693,192,0.012502176165803108
694,191,0.012068697916666668
695,190,0.011677853403141362
696,190,0.01186763157894737
697,189,0.011883263157894737
698,189,0.011924444444444442
699,188,0.011965291005291003
700,187,0.011922127659574469
701,188,0.012264331550802138
702,189,0.011992712765957446
703,190,0.01217920634920635
704,191,0.012527105263157897
705,192,0.012663821989528796
706,202,0.012696666666666667
707,201,0.013253465346534654
708,191,0.012966915422885571
709,190,0.01232701570680628
710,200,0.012117263157894735
711,199,0.01260235
712,198,0.012555879396984923
713,197,0.01247131313131313
714,197,0.012501928934010153
715,196,0.012586852791878173
716,195,0.012502755102040814
717,185,0.012334871794871794
718,185,0.011750486486486487
719,186,0.011887135135135136
720,176,0.012020860215053763
721,177,0.011414261363636364
722,178,0.011496779661016948
723,178,0.011678539325842697
724,179,0.011784101123595507
725,180,0.01196050279329609
726,181,0.01213138888888889
727,182,0.012324088397790057
728,183,0.012529505494505495
729,184,0.012633387978142077
730,185,0.01276532608695652
731,186,0.012843459459459458
732,187,0.012932795698924731
733,188,0.013204705882352941
734,189,0.013369255319148938
735,190,0.013411058201058203
736,191,0.013362
737,192,0.01288848167539267
738,193,0.012873489583333333
739,194,0.012187823834196893
740,195,0.012164587628865981
741,196,0.01215928205128205
742,197,0.012203061224489796
743,198,0.012489847715736038
744,199,0.012552929292929293
745,200,0.01271713567839196
746,201,0.0128334
747,202,0.012925323383084579
748,203,0.013098712871287128
749,204,0.013188522167487685
750,214,0.013289460784313726
751,215,0.01391088785046729
752,216,0.01420632558139535
753,217,0.014236111111111109
754,217,0.01425695852534562
755,218,0.014129124423963134
756,219,0.014098623853211008
757,220,0.014212922374429225
758,221,0.01420595454545455
759,222,0.014302217194570135
760,223,0.014335900900900901
761,224,0.014297533632286993
762,225,0.014515267857142855
763,226,0.014920888888888888
764,227,0.015128495575221237
765,228,0.0154115859030837
766,229,0.015734956140350875
767,230,0.01582786026200873
768,231,0.01604117391304348
769,231,0.015924935064935065
770,241,0.015776926406926402
771,240,0.0160901244813278
772,241,0.015754083333333335
773,240,0.015646556016597514
774,239,0.015817625
775,238,0.015819456066945608
776,237,0.015782563025210083
777,236,0.015792320675105484
778,246,0.015597288135593223
779,245,0.016205894308943085
780,235,0.015737673469387755
781,225,0.015036680851063829
782,224,0.014318133333333333
783,225,0.014175089285714287
784,224,0.014256088888888888
785,223,0.014461607142857144
786,224,0.014562869955156947
787,223,0.014597544642857141
788,222,0.014343946188340806
789,222,0.014221936936936939
790,221,0.01410653153153153
791,220,0.014210950226244344
792,210,0.014133727272727272
793,209,0.013853238095238096
794,208,0.013840143540669857
795,207,0.013842259615384616
796,217,0.013908309178743965
797,216,0.014674377880184332
798,215,0.014781620370370372
799,214,0.014675255813953484
800,213,0.0145164953271028
801,212,0.014272676056338024
802,211,0.014136981132075468
803,210,0.013835165876777253
804,209,0.01372747619047619
805,208,0.013475167464114831
806,207,0.013297307692307692
807,206,0.013127536231884056
808,205,0.012905436893203882
809,204,0.012855219512195122
810,203,0.012420196078431372
811,204,0.012367339901477833
812,203,0.012198676470588235
813,204,0.012316600985221676
814,194,0.012591666666666666
815,195,0.012604123711340206
816,196,0.012833589743589745
817,197,0.01347188775510204
818,198,0.013707005076142134
819,199,0.013974545454545451
820,200,0.014129648241206032
821,199,0.013831250000000002
822,199,0.01354442211055276
823,198,0.01327326633165829
824,208,0.013085555555555555
825,207,0.013614951923076922
826,206,0.01351246376811594
827,205,0.013393009708737863
828,204,0.013283024390243902
829,214,0.013273921568627452
830,213,0.014035981308411216
831,212,0.014029765258215962
832,211,0.014053490566037734
833,210,0.014432559241706158
834,209,0.01450009523809524
835,208,0.014401004784688995
836,207,0.014278605769230769
837,206,0.014313381642512078
838,216,0.014235388349514565
839,215,0.014774814814814812
840,214,0.01466553488372093
841,213,0.014555560747663548
842,212,0.014506854460093897
843,211,0.014444905660377358
844,210,0.014479620853080567
845,209,0.014257238095238097
846,208,0.014011339712918661
847,207,0.013613653846153847
848,206,0.013495410628019325
849,205,0.013442184466019417
850,204,0.013353024390243905
851,203,0.013348235294117647
852,204,0.012933054187192119
853,205,0.012797107843137255
854,206,0.01260751219512195
855,207,0.012813543689320389
856,208,0.013053140096618357
857,209,0.01356
858,219,0.013834593301435405
859,218,0.014755251141552513
860,217,0.014694128440366973
861,216,0.014629861751152072
862,215,0.014642222222222221
863,214,0.014510930232558138
864,224,0.01456700934579439
865,223,0.015140044642857144
866,222,0.015136771300448425
867,221,0.01472801801801802
868,220,0.014529457013574663
869,219,0.013876318181818179
870,218,0.013596073059360728
871,217,0.013335550458715598
872,227,0.01270815668202765
873,226,0.013155682819383261
874,225,0.013266637168141592
875,224,0.013451422222222223
876,214,0.0134309375
877,213,0.012980794392523365
878,214,0.013033708920187794
879,213,0.013348457943925232
880,212,0.013363615023474178
881,211,0.013313443396226417
882,210,0.013441895734597156
883,209,0.013245095238095236
884,208,0.013101578947368422
885,207,0.012846298076923078
886,206,0.012861594202898551
887,205,0.01273131067961165
888,206,0.012776585365853658
889,205,0.012704514563106797
890,206,0.012495170731707318
891,206,0.012435485436893202
892,207,0.012232572815533983
893,208,0.012281400966183575
894,209,0.012291105769230768
895,210,0.012182105263157895
896,211,0.012537238095238094
897,212,0.012764454976303317
898,213,0.012891650943396228
899,214,0.013368732394366195
900,215,0.013631355140186914
901,216,0.013934976744186044
902,217,0.013992777777777778
903,207,0.014241105990783409
904,208,0.013040000000000001
905,209,0.012882884615384615
906,210,0.012614354066985646
907,211,0.01270257142857143
908,212,0.012407393364928911
909,211,0.012390754716981131
910,212,0.012322274881516588
911,213,0.012410235849056603
912,214,0.012595680751173708
913,215,0.012915514018691591
914,216,0.01300432558139535
915,217,0.012941527777777776
916,218,0.012915944700460829
917,219,0.013132201834862384
918,220,0.013278858447488585
919,210,0.013244500000000003
920,211,0.012876238095238097
921,201,0.012971516587677725
922,202,0.012421691542288558
923,203,0.012301188118811882
924,204,0.01243088669950739
925,205,0.01221279411764706
926,206,0.011923073170731708
927,207,0.011878349514563107
928,208,0.011786956521739129
929,209,0.01204326923076923
930,210,0.012162679425837321
931,211,0.012173095238095236
932,212,0.012219526066350711
933,213,0.012234764150943395
934,214,0.012298591549295775
935,215,0.012284532710280375
936,216,0.012406790697674417
937,217,0.012842824074074074
938,207,0.013087880184331796
939,208,0.012778888888888888
940,209,0.013269374999999998
941,210,0.013201674641148325
942,211,0.013140904761904762
943,212,0.013672654028436019
944,213,0.013996415094339623
945,214,0.013739718309859152
946,215,0.01377696261682243
947,216,0.013816046511627909
948,217,0.013740324074074075
949,218,0.013307235023041474
950,217,0.013413990825688074
951,218,0.013461705069124424
952,208,0.013159954128440366
953,209,0.012675673076923077
954,208,0.01297641148325359
955,209,0.012932403846153847
956,209,0.012924736842105263
957,208,0.01293354066985646
958,207,0.012952644230769231
959,206,0.012564782608695651
960,205,0.012440097087378641
961,204,0.012320536585365855
962,203,0.012213186274509805
963,204,0.011946009852216749
964,205,0.012066078431372551
965,206,0.012356439024390245
966,207,0.01243776699029126
967,208,0.012440144927536234
968,209,0.012670528846153845
969,210,0.012835502392344498
970,211,0.012970952380952382
971,212,0.013034928909952606
972,213,0.0132191037735849
973,214,0.013311032863849765
974,213,0.01329
975,212,0.013265539906103286
976,213,0.013337971698113207
977,213,0.013231267605633801
978,212,0.01310661971830986
979,202,0.013052358490566037
980,203,0.012425643564356438
981,204,0.012160689655172417
982,205,0.011927009803921569
983,206,0.011443121951219512
984,207,0.011484077669902913
985,208,0.011715265700483092
986,209,0.011779903846153846
987,219,0.012060430622009568
988,220,0.013035936073059362
989,221,0.013184909090909093
990,222,0.013679004524886873
991,223,0.013870405405405404
992,224,0.013773856502242159
993,225,0.01354299107142857
994,226,0.013310355555555558
995,227,0.01352654867256637
996,228,0.013652202643171806
997,229,0.01416324561403509
998,228,0.014382270742358077
999,227,0.014060570175438596
1000,217,0.013548898678414096
1001,216,0.012978940092165896
1002,226,0.012863749999999997
1003,225,0.013386106194690262
1004,224,0.01375497777777778
1005,223,0.013779464285714287
1006,222,0.013927130044843049
1007,221,0.014338603603603605
1008,220,0.013822443438914025
1009,219,0.013356727272727274
1010,218,0.013169589041095893
1011,217,0.013101559633027525
1012,216,0.013088341013824886
1013,215,0.012977916666666665
1014,214,0.013220232558139531
1015,213,0.012982056074766357
1016,212,0.013219530516431922
1017,211,0.012884716981132074
1018,210,0.012867251184834122
1019,209,0.012558714285714286
1020,209,0.012228086124401915
1021,208,0.011748803827751194
1022,209,0.011433269230769231
1023,210,0.011179808612440192
1024,211,0.011288761904761904
1025,212,0.01124127962085308
1026,213,0.01159179245283019
1027,213,0.011884225352112678
1028,214,0.01250244131455399
1029,215,0.01273518691588785
1030,216,0.012828837209302328
1031,215,0.01286449074074074
1032,216,0.012706511627906978
1033,217,0.01292425925925926
1034,218,0.013100645161290322
1035,219,0.013355229357798164
1036,220,0.013622237442922375
1037,221,0.013828499999999997
1038,222,0.013638461538461542
1039,223,0.01329608108108108
1040,224,0.01311125560538117
1041,225,0.0129540625
1042,226,0.0128032
1043,227,0.012616504424778761
1044,226,0.01275035242290749
1045,227,0.012919823008849557
1046,228,0.013369559471365639
1047,229,0.013502938596491229
1048,230,0.013279519650655018
1049,230,0.013325608695652177
1050,231,0.013215869565217387
1051,232,0.01335861471861472
1052,233,0.013627327586206897
1053,233,0.0139612017167382
1054,234,0.01406793991416309
1055,235,0.01433230769230769
1056,236,0.014588085106382976
1057,235,0.015155084745762711
1058,234,0.01534059574468085
1059,233,0.015476837606837606
1060,232,0.014859012875536481
1061,231,0.01417969827586207
1062,230,0.013899264069264073
1063,229,0.013884956521739131
1064,228,0.014180436681222708
1065,227,0.014201798245614036
1066,226,0.014026784140969164
1067,225,0.013938008849557522
1068,224,0.0141264
1069,223,0.014357455357142859
1070,222,0.014445112107623323
1071,212,0.014617612612612619
1072,211,0.014025896226415096
1073,210,0.01380208530805687
1074,209,0.013459190476190477
1075,208,0.013304784688995215
1076,207,0.013143701923076926
1077,207,0.013063961352657003
1078,197,0.013033719806763282
1079,196,0.012516497461928934
1080,195,0.012371938775510204
1081,194,0.012329025641025641
1082,193,0.012325360824742268
1083,192,0.012457564766839378
1084,191,0.012447864583333334
1085,190,0.012383717277486911
1086,191,0.012330157894736841
1087,201,0.012570890052356022
1088,201,0.012970248756218907
1089,202,0.013005920398009949
1090,203,0.013212128712871286
1091,204,0.01350674876847291
1092,205,0.013857107843137255
1093,204,0.013953853658536587
1094,203,0.014184852941176473
1095,193,0.014077881773399012
1096,192,0.013609585492227978
1097,191,0.013615572916666666
1098,190,0.013598586387434558
1099,200,0.013470894736842105
1100,199,0.014096449999999998
1101,198,0.013605628140703516
1102,197,0.013383333333333332
1103,196,0.01250502538071066
1104,206,0.012209642857142856
1105,205,0.012747961165048543
1106,204,0.012744487804878047
1107,203,0.012955980392156865
1108,202,0.013021182266009852
1109,203,0.013058960396039605
1110,204,0.013063152709359606
1111,205,0.013105441176470589
1112,204,0.01328526829268293
1113,205,0.013217401960784313
1114,206,0.013326975609756098
1115,205,0.013467038834951452
1116,205,0.013508487804878044
1117,204,0.01355136585365854
1118,203,0.013537009803921569
1119,202,0.01324369458128079
1120,201,0.01315930693069307
1121,200,0.013143880597014927
1122,199,0.0130921
1123,198,0.0128448743718593
1124,197,0.012722878787878786
1125,196,0.01265507614213198
1126,197,0.012753214285714284
1127,198,0.012876802030456852
1128,199,0.01321818181818182
1129,198,0.013343919597989948
1130,198,0.013481161616161613
1131,197,0.01354919191919192
1132,196,0.013841725888324875
1133,196,0.01372204081632653
1134,195,0.013722448979591835
1135,194,0.013561897435897436
1136,193,0.013391340206185563
1137,192,0.013020051813471501
1138,191,0.012858645833333335
1139,181,0.012469319371727749
1140,180,0.011801546961325966
1141,179,0.011921666666666667
1142,178,0.011861787709497208
1143,177,0.011953426966292138
1144,176,0.011910169491525423
1145,175,0.011867102272727274
1146,176,0.011814514285714287
1147,175,0.011763181818181818
1148,174,0.011678457142857143
1149,175,0.011368505747126438
1150,176,0.011359714285714285
1151,177,0.011425511363636363
1152,178,0.011487909604519772
1153,179,0.011527359550561798
1154,180,0.011567932960893855
1155,181,0.011731833333333334
1156,171,0.011850386740331492
1157,172,0.011230526315789474
1158,173,0.011317441860465115
1159,172,0.011413294797687863
1160,173,0.011364709302325582
1161,174,0.011288959537572254
1162,175,0.01112862068965517
1163,176,0.011216228571428573
1164,177,0.011383295454545455
1165,178,0.01154457627118644
1166,179,0.011920786516853934
1167,180,0.01203413407821229
1168,181,0.01224538888888889
1169,182,0.012348066298342541
1170,183,0.012541813186813187
1171,184,0.012627704918032789
1172,183,0.012797228260869566
1173,184,0.012665901639344262
1174,185,0.012617391304347827
1175,186,0.012612324324324325
1176,187,0.01257741935483871
1177,188,0.012569518716577539
1178,189,0.012560319148936171
1179,190,0.012542698412698412
1180,191,0.012533947368421052
1181,192,0.012456282722513087
1182,192,0.012460989583333333
1183,193,0.012282864583333336
1184,194,0.012299274611398963
1185,195,0.011980257731958764
1186,196,0.011939948717948718
1187,197,0.011744336734693876
1188,198,0.011806446700507615
1189,199,0.012341060606060605
1190,200,0.01266281407035176
1191,201,0.013158750000000002
1192,202,0.013742039800995025
1193,201,0.014115643564356439
1194,200,0.014146318407960198
1195,199,0.014078249999999999
1196,198,0.013671859296482413
1197,197,0.013642878787878784
1198,196,0.013329289340101523
1199,206,0.013284642857142858
1200,196,0.013732766990291261
1201,195,0.012929642857142857
1202,194,0.012775487179487175
1203,193,0.012816907216494847
1204,192,0.012802694300518135
1205,191,0.012908854166666666
1206,190,0.012879738219895286
1207,189,0.01295715789473684
1208,189,0.012925396825396824
1209,188,0.013165291005291006
1210,187,0.013201808510638296
1211,186,0.013389572192513369
1212,185,0.013148387096774192
1213,184,0.012986810810810812
1214,183,0.012841358695652174
1215,182,0.012773989071038251
1216,192,0.012686483516483518
1217,191,0.0133415625
1218,190,0.013314973821989528
1219,189,0.013287473684210526
1220,188,0.013051693121693124
1221,187,0.012890691489361701
1222,186,0.012749411764705884
1223,185,0.012625215053763444
1224,184,0.012362594594594595
1225,183,0.012283152173913044
1226,182,0.012135136612021856
1227,183,0.011984725274725274
1228,184,0.011928087431693992
1229,185,0.012105489130434782
1230,186,0.01202
1231,187,0.011949784946236558
1232,188,0.011648342245989303
1233,188,0.011754787234042554
1234,189,0.012133297872340427
1235,190,0.012270529100529103
1236,191,0.01284184210526316
1237,192,0.012791623036649215
1238,193,0.012976874999999999
1239,194,0.013060466321243523
1240,195,0.013116804123711343
1241,205,0.013089333333333331
1242,206,0.013825707317073175
1243,196,0.014035339805825248
1244,186,0.01346295918367347
1245,176,0.01264037634408602
1246,177,0.012008181818181817
1247,178,0.011836440677966102
1248,179,0.011823651685393259
1249,180,0.011623966480446928
1250,181,0.011664777777777777
1251,182,0.011441325966850827
1252,183,0.011537417582417584
1253,184,0.011261147540983608
1254,185,0.011016358695652175
1255,186,0.011056216216216217
1256,187,0.011203172043010752
1257,188,0.011660909090909088
1258,189,0.0117031914893617
1259,190,0.011826190476190476
1260,191,0.011861
1261,181,0.012047382198952879
1262,182,0.011327569060773481
1263,183,0.011412527472527472
1264,184,0.011588306010928962
1265,185,0.011633532608695651
1266,186,0.011611513513513513
1267,187,0.01169010752688172
1268,188,0.01167705882352941
1269,189,0.011679999999999998
1270,190,0.011713809523809522
1271,191,0.011803684210526317
1272,192,0.01193958115183246
1273,193,0.012044427083333331
1274,194,0.011973730569948186
1275,195,0.01187819587628866
1276,196,0.011641641025641025
1277,197,0.011563826530612244
1278,198,0.011386040609137057
1279,199,0.01133308080808081
1280,200,0.01158035175879397
1281,201,0.011691000000000002
1282,202,0.011989502487562188
1283,203,0.012462574257425741
1284,204,0.012801428571428571
1285,205,0.013109901960784315
1286,205,0.01332780487804878
1287,206,0.0134250243902439
1288,207,0.0132
1289,208,0.012738260869565218
1290,209,0.012737884615384616
1291,210,0.012580813397129187
1292,211,0.012566857142857144
1293,212,0.012540142180094787
1294,213,0.012476698113207547
1295,214,0.012424741784037558
1296,215,0.012645934579439251
1297,225,0.01246
1298,224,0.0129884
1299,223,0.012987723214285716
1300,224,0.012883991031390136
1301,225,0.01287419642857143
1302,224,0.013283333333333331
1303,224,0.013350267857142856
1304,225,0.013014642857142855
1305,226,0.013265955555555556
1306,227,0.013425707964601769
1307,228,0.01373929515418502
1308,227,0.013859956140350875
1309,226,0.013598810572687225
1310,225,0.013576946902654867
1311,224,0.012938177777777777
1312,223,0.012681607142857142
1313,222,0.012441704035874438
1314,221,0.012271531531531533
1315,222,0.012537194570135747
1316,221,0.012647252252252252
1317,220,0.012865882352941177
1318,219,0.013243727272727272
1319,218,0.012913926940639269
1320,217,0.01322440366972477
1321,216,0.013485299539170506
1322,215,0.013675555555555555
1323,214,0.01402874418604651
1324,213,0.013963130841121494
1325,212,0.013845962441314552
1326,211,0.013578867924528297
1327,210,0.013159431279620853
1328,211,0.013138238095238095
1329,210,0.013684881516587682
1330,209,0.013379761904761901
1331,209,0.013089952153110047
1332,208,0.012983875598086125
1333,207,0.01292019230769231
1334,206,0.012978212560386474
1335,205,0.013050776699029126
1336,204,0.012916487804878047
1337,203,0.012810392156862744
1338,202,0.01260320197044335
1339,201,0.012366089108910893
1340,200,0.01221641791044776
1341,199,0.01254115
1342,200,0.012713768844221103
1343,199,0.012986949999999999
1344,198,0.012444020100502513
1345,197,0.012135959595959596
1346,196,0.011806294416243654
1347,195,0.011800408163265306
1348,194,0.011454769230769228
1349,193,0.011375773195876286
1350,192,0.011361139896373057
1351,191,0.011425729166666667
1352,190,0.01174418848167539
1353,189,0.012256421052631578
1354,188,0.011907248677248678
1355,189,0.011652500000000001
1356,190,0.011677037037037038
1357,191,0.011976263157894736
1358,191,0.01227738219895288
1359,192,0.012431361256544503
1360,193,0.012303125
1361,194,0.011802694300518134
1362,195,0.011764175257731959
1363,196,0.011977794871794874
1364,197,0.012241530612244898
1365,198,0.012345736040609135
1366,199,0.011717323232323232
1367,200,0.01144457286432161
1368,199,0.011200300000000002
1369,200,0.011179648241206031
1370,199,0.01149745
1371,200,0.011478793969849245
1372,201,0.0119655
1373,191,0.012283084577114425
1374,192,0.011899057591623036
1375,193,0.012092499999999999
1376,194,0.012294404145077719
1377,195,0.012245257731958762
1378,196,0.012095589743589746
1379,197,0.011736887755102041
1380,198,0.011673096446700507
1381,199,0.011616111111111112
1382,200,0.011692814070351757
1383,200,0.0117393
1384,201,0.01173805
1385,202,0.011830248756218907
1386,203,0.011724603960396037
1387,203,0.011752906403940886
1388,204,0.011781133004926107
1389,205,0.011912598039215686
1390,206,0.012113804878048784
1391,207,0.012334466019417477
1392,208,0.012277198067632852
1393,218,0.01232485576923077
1394,219,0.01272605504587156
1395,220,0.012502191780821917
1396,221,0.012587318181818182
1397,222,0.012984751131221718
1398,223,0.01333662162162162
1399,224,0.013523766816143501
1400,225,0.013456875000000004
1401,226,0.013461022222222225
1402,227,0.013576415929203542
1403,227,0.013652290748898682
1404,228,0.013826167400881056
1405,229,0.013329035087719295
1406,230,0.013178253275109169
1407,231,0.013204130434782605
1408,232,0.012876060606060608
1409,233,0.012637155172413794
1410,234,0.012022274678111592
1411,235,0.012475299145299148
1412,236,0.013180851063829787
1413,237,0.014016016949152542
1414,238,0.014600337552742617
1415,238,0.01404361344537815
1416,239,0.013924495798319331
1417,239,0.014182761506276153
1418,240,0.014466234309623432
1419,241,0.015003083333333334
1420,242,0.01502817427385892
1421,241,0.015012561983471076
1422,240,0.014690746887966805
1423,239,0.014901958333333333
1424,238,0.014391129707112966
1425,237,0.014234621848739496
1426,236,0.013894936708860762
1427,235,0.014015169491525422
1428,234,0.013596255319148935
1429,233,0.013717692307692306
1430,232,0.013906566523605148
1431,231,0.013941810344827587
1432,230,0.014095757575757583
1433,229,0.013790739130434784
1434,228,0.013705938864628824
1435,227,0.013531929824561402
1436,226,0.013539427312775328
1437,225,0.014004203539823009
1438,224,0.014394444444444444
1439,224,0.01479
1440,223,0.01438276785714286
1441,222,0.014017354260089685
1442,221,0.01417527027027027
1443,221,0.014462760180995472
1444,220,0.014858144796380094
1445,219,0.014552818181818179
1446,218,0.01451324200913242
1447,217,0.014088073394495413
1448,216,0.01348705069124424
1449,206,0.01318898148148148
1450,205,0.012509223300970875
1451,215,0.012525707317073172
1452,205,0.013361534883720933
1453,204,0.01274239024390244
1454,203,0.012830686274509806
1455,202,0.013009556650246308
1456,201,0.01301039603960396
1457,200,0.01315084577114428
1458,199,0.01306675
1459,198,0.012848542713567841
1460,199,0.012780353535353535
1461,199,0.01260718592964824
1462,200,0.012644422110552762
1463,201,0.01281825
1464,202,0.012760199004975124
1465,203,0.012751485148514851
1466,204,0.012860935960591133
1467,205,0.012932696078431371
1468,206,0.01285151219512195
1469,207,0.012750145631067961
1470,208,0.012790579710144927
1471,209,0.013168846153846153
1472,210,0.013186985645933015
1473,211,0.013477666666666666
1474,212,0.013755829383886255
1475,213,0.013951462264150942
1476,214,0.014129999999999998
1477,213,0.014363691588785046
1478,212,0.014392394366197181
1479,211,0.014146509433962269
1480,210,0.014423649289099526
1481,209,0.014555142857142857
1482,208,0.014590909090909092
1483,198,0.014828461538461539
1484,188,0.01416727272727273
1485,187,0.013348457446808511
1486,186,0.013202299465240642
1487,185,0.012431182795698924
1488,184,0.012292324324324325
1489,183,0.01148625
1490,182,0.011520874316939891
1491,181,0.011439505494505493
1492,180,0.011340883977900552
1493,190,0.011432555555555555
1494,189,0.011982894736842104
1495,188,0.01193047619047619
1496,187,0.012010372340425533
1497,186,0.012083262032085563
1498,185,0.012044247311827957
1499,184,0.011971945945945946
1500,183,0.011954619565217392
1501,182,0.011976010928961748
1502,183,0.011850604395604394
1503,184,0.01190688524590164
1504,185,0.01199576086956522
1505,186,0.012080108108108108
1506,187,0.01221736559139785
1507,188,0.012346951871657753
1508,189,0.012280744680851064
1509,190,0.012323492063492064
1510,191,0.012360421052631578
1511,192,0.012382251308900522
1512,193,0.012463854166666668
1513,194,0.012494715025906737


==> csv_data/update_time.csv <==
step,update1,update2
1,157,206
1750,157,206

